Minimization of Visibly Pushdown Automata Using Partial Max-SAT

We consider the problem of state-space reduction for nondeterministic weakly-hierarchical visibly pushdown automata (VPA). VPA recognize a robust and algorithmically tractable fragment of context-free languages that is natural for modeling programs. We define an equivalence relation that is sufficient for language-preserving quotienting of VPA. Our definition allows to merge states that have different behavior, as long as they show the same behavior for reachable equivalent stacks. We encode the existence of such a relation as a Boolean partial maximum satisfiability (PMax-SAT) problem and present an algorithm that quickly finds satisfying assignments. These assignments are sub-optimal solutions to the PMax-SAT problem but can still lead to a significant reduction of states. We integrated our method in the automata-based software verifier Ultimate Automizer and show performance improvements on benchmarks from the software verification competition SV-COMP.

==> data/AutomizerOfflineAggregated.csv <==
Aggregation,ALPHABET_SIZE_INTERNAL,ALPHABET_SIZE_CALL,ALPHABET_SIZE_RETURN,BUCHI_NONDETERMINISTIC_STATES,BUCHI_TRANSITIONS,NUMBER_OF_VARIABLES,NUMBER_OF_CLAUSES,REMOVED_TRANSITIONS,RESULT_NONDETERMINISTIC_STATES,RESULT_TRANSITIONS,RUNTIME_TOTAL,SIZE_MAXIMAL_INITIAL_EQUIVALENCE_CLASS,STATES_INPUT,STATES_OUTPUT,STATES_REDUCTION_ABSOLUTE,STATES_REDUCTION_RELATIVE,TIME_PREPROCESSING,TIME_SOLVING,TRANSITIONS_INTERNAL_INPUT,TRANSITIONS_INTERNAL_OUTPUT,TRANSITIONS_CALL_INPUT,TRANSITIONS_CALL_OUTPUT,TRANSITIONS_RETURN_INPUT,TRANSITIONS_RETURN_OUTPUT,Count
$[22; 250]$,29,4,4,46,219,1440,35375,82,2,137,130,26,149,105,43,28,118,11,131,95,13,9,75,33,102
$[250; 1000]$,83,11,11,64,681,8363,53016,222,2,459,607,54,554,392,162,30,190,402,533,402,43,24,105,34,158
$[1000; 4000]$,413,34,34,27,2703,36865,170256,1416,3,1287,2536,119,2053,980,1074,52,625,1861,2188,1114,170,69,345,104,161
$[4000; 16000]$,1535,152,150,6,10807,161214,244007,5605,2,5202,31481,354,8530,3907,4623,54,1280,29897,9293,4418,625,342,889,442,127
$[16000; 34114]$,2133,203,202,5,27088,361866,813549,16212,2,10877,32129,274,21755,8457,13298,63,2716,28432,25348,9962,603,321,1137,593,48


==> data/AutomizerOfflineDet.csv <==
File,ALPHABET_SIZE_INTERNAL,ALPHABET_SIZE_CALL,ALPHABET_SIZE_RETURN,BUCHI_ALPHABET_SIZE,BUCHI_NONDETERMINISTIC_STATES,BUCHI_TRANSITION_DENSITY_MILLION,BUCHI_TRANSITIONS,NUMBER_OF_VARIABLES,NUMBER_OF_CLAUSES,REMOVED_TRANSITIONS,RESULT_ALPHABET_SIZE,RESULT_NONDETERMINISTIC_STATES,RESULT_TRANSITION_DENSITY_MILLION,RESULT_TRANSITIONS,RUNTIME_TOTAL,SIZE_MAXIMAL_INITIAL_EQUIVALENCE_CLASS,STATES_INPUT,STATES_OUTPUT,STATES_REDUCTION_ABSOLUTE,STATES_REDUCTION_RELATIVE,TIME_PREPROCESSING,TIME_SOLVING,TRANSITIONS_INTERNAL_INPUT,TRANSITIONS_INTERNAL_OUTPUT,TRANSITIONS_CALL_INPUT,TRANSITIONS_CALL_OUTPUT,TRANSITIONS_RETURN_INPUT,TRANSITIONS_RETURN_OUTPUT,TRANSITIONS_REDUCTION_ABSOLUTE,TRANSITIONS_REDUCTION_RELATIVE
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/205_9a_array_unsafes_linux-3.16-rc1.tar.xz-205_9a-drivers--net--usb--cx82310_eth.ko-entry_point_false-unreach-call.cil.out.c.ats,601,52,48,701,0,970,14693,553980,923462,9105,701,0,1185,5588,213400,724,11866,3948,7918,67,4965,208146,11998,4559,759,335,1936,694,9105,62
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/205_9a_array_unsafes_linux-3.16-rc1.tar.xz-205_9a-drivers--net--wireless--hostap--hostap_plx.ko-entry_point_false-unreach-call.cil.out.c.ats,5230,702,693,6625,0,124,25923,450671,123045,11765,6625,0,134,14158,227120,908,20752,10651,10101,49,1132,225241,19891,10868,2711,1539,3321,1751,11765,46
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/205_9a_array_unsafes_linux-3.16-rc1.tar.xz-205_9a-drivers--net--wireless--mwifiex--mwifiex_usb.ko-entry_point_false-unreach-call.cil.out.c.ats,1952,164,160,2276,0,351,17293,307659,176282,13256,2276,0,417,4037,71982,691,14563,2918,11645,80,827,70955,14487,3346,1309,318,1497,373,13256,77
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/205_9a_array_unsafes_linux-3.16-rc1.tar.xz-205_9a-drivers--net--wireless--mwl8k.ko-entry_point_false-unreach-call.cil.out.c.ats,6574,720,710,8004,0,99,13649,123957,14233,6089,8004,0,105,7560,5165,488,11255,5975,5280,47,224,4702,11160,6193,1227,682,1262,685,6089,45
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/32_7a_cilled_false-unreach-call_linux-3.8-rc1-32_7a-drivers--media--dvb-frontends--stv090x.ko-ldv_main0_sequence_infinite_withcheck_stateful.cil.out.c.ats,10132,1272,1272,12676,0,73,28078,33318,36230,7694,12676,0,75,20384,5115,215,18943,13761,5182,28,2697,1720,20517,15012,2568,1886,4993,3486,7694,28
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/32_7a_cilled_false-unreach-call_linux-3.8-rc1-32_7a-drivers--net--can--softing--softing.ko-ldv_main0_sequence_infinite_withcheck_stateful.cil.out.c.ats,2392,224,224,2840,0,287,5922,18019,9026,1331,2840,0,300,4591,1096,171,4960,3718,1242,26,51,850,4896,3775,498,397,528,419,1331,23
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/32_7a_cilled_false-unreach-call_linux-3.8-rc1-drivers--pcmcia--pcmcia_rsrc.ko-main.cil.out.c.ats,1313,112,112,1537,0,523,21222,473697,324830,17798,1537,0,698,3424,53345,838,17360,2298,15062,87,1638,51271,18329,2843,1493,296,1400,285,17798,84
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/32_7a_cilled_true-unreach-call_linux-3.8-rc1-32_7a-drivers--block--paride--pg.ko-ldv_main0_sequence_infinite_withcheck_stateful.cil.out.c.ats,1643,84,84,1811,0,355,4238,16436,26751,1261,1811,0,396,2977,884,109,3761,2632,1129,31,171,428,3858,2710,139,124,241,143,1261,30
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/32_7a_cilled_true-unreach-call_linux-3.8-rc1-32_7a-drivers--media--v4l2-core--videobuf-dma-contig.ko-ldv_main0_sequence_infinite_withcheck_stateful.cil.out.c.ats,894,95,95,1084,0,658,5419,50661,105026,762,1084,0,661,4657,1489,84,4680,3958,722,16,576,514,4659,4024,382,318,378,315,762,15
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/32_7a_cilled_true-unreach-call_linux-3.8-rc1-32_7a-drivers--message--fusion--mptsas.ko-ldv_main0_sequence_infinite_withcheck_stateful.cil.out.c.ats,6383,539,539,7461,0,102,12276,201704,88590,3111,7461,0,109,9165,136581,589,10494,7459,3035,29,761,134831,10357,7734,859,702,1060,729,3111,26
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/32_7a_cilled_true-unreach-call_linux-3.8-rc1-32_7a-drivers--misc--sgi-xp--xpc.ko-ldv_main0_sequence_infinite_withcheck_stateful.cil.out.c.ats,5611,670,670,6951,0,106,14516,118328,28777,467,6951,0,123,14049,24891,467,11872,11055,817,7,270,24256,11296,10936,1423,1390,1797,1723,467,4
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/32_7a_cilled_true-unreach-call_linux-3.8-rc1-drivers--block--paride--pcd.ko-main.cil.out.c.ats,4080,139,139,4358,0,240,12799,72473,51636,6215,4358,0,183,6584,5370,324,11175,5858,5317,48,191,4713,11298,6098,729,239,772,247,6215,49
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/32_7a_cilled_true-unreach-call_linux-3.8-rc1-drivers--misc--phantom.ko-main.cil.out.c.ats,1259,107,107,1473,0,518,11917,224601,135810,7773,1473,0,603,4144,126884,584,10254,2966,7288,72,570,126164,10222,3567,837,271,858,306,7773,66
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/32_7a_cilled_true-unreach-call_linux-3.8-rc1-drivers--regulator--isl6271a-regulator.ko-main.cil.out.c.ats,455,32,32,519,0,1363,670,640,292,124,519,0,1425,546,9,33,598,458,140,24,2,3,600,492,36,28,34,26,124,19
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/32_7a_cilled_true-unreach-call_linux-3.8-rc1-drivers--vfio--pci--vfio-pci.ko-main.cil.out.c.ats,4065,368,368,4801,0,172,8336,39455,11682,3562,4801,0,170,4774,757,265,6981,3871,3110,45,71,605,6957,4062,691,357,688,355,3562,43
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/32_7a_cilled_true-unreach-call_linux-3.8-rc1-drivers--video--aty--radeonfb.ko-main.cil.out.c.ats,8359,1302,1302,10963,0,79,15680,26785,10104,4945,10963,0,75,10735,701,215,12649,8656,3993,32,189,432,11368,8153,2157,1292,2155,1290,4945,32
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/43_2a_bitvector_linux-3.16-rc1.tar.xz-43_2a-drivers--scsi--megaraid--megaraid_mm.ko-entry_point_false-unreach-call.cil.out.c.ats,1394,104,101,1599,0,458,1653,2415,786,164,1599,0,482,1489,50,65,1436,1244,192,14,4,17,1420,1299,99,90,134,100,164,10
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/43_2a_consumption_linux-3.16-rc1.tar.xz-43_2a-drivers--block--paride--pg.ko-entry_point_true-unreach-call.cil.out.c.ats,1683,89,86,1858,0,483,3708,9647,6958,1317,1858,0,459,2391,314,119,3239,2080,1159,36,21,257,3189,2101,249,144,270,146,1317,36
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/43_2a_consumption_linux-3.16-rc1.tar.xz-43_2a-drivers--memstick--host--jmb38x_ms.ko-entry_point_true-unreach-call.cil.out.c.ats,2108,239,233,2580,0,302,3720,12200,3084,1464,2580,0,315,2256,169,149,3138,1820,1318,43,19,121,3053,1856,334,201,333,199,1464,40
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/43_2a_consumption_linux-3.16-rc1.tar.xz-43_2a-drivers--scsi--vmw_pvscsi.ko-entry_point_true-unreach-call.cil.out.c.ats,2359,268,262,2889,0,260,5612,66429,54456,2073,2889,0,288,3539,10345,321,4658,2812,1846,40,188,10101,4476,2877,466,325,670,337,2073,37
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/43_2a_consumption_linux-3.16-rc1.tar.xz-43_2a-drivers--usb--misc--usbtest.ko-entry_point_true-unreach-call.cil.out.c.ats,3047,249,246,3542,0,222,10451,84412,96088,6986,3542,0,233,3465,15867,351,8196,2748,5448,67,299,15468,8671,2988,656,233,1124,244,6986,67
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/43_2a_consumption_linux-3.16-rc1.tar.xz-43_2a-drivers--usb--serial--sierra.ko-entry_point_true-unreach-call.cil.out.c.ats,2540,239,236,3015,0,270,13245,247178,95040,9645,3015,0,254,3600,12782,648,11200,2933,8267,74,554,12009,10952,3117,1143,241,1150,242,9645,73
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/43_2a_consumption_linux-3.16-rc1.tar.xz-43_2a-drivers--video--fbdev--aty--radeonfb.ko-entry_point_true-unreach-call.cil.out.c.ats,8670,1424,1417,11511,0,77,20665,72269,19218,9230,11511,0,72,11435,2174,361,16794,9157,7637,46,295,1650,15206,8585,2731,1426,2728,1424,9230,45
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/43_2a_consumption_linux-3.16-rc1.tar.xz-43_2a-sound--drivers--snd-serial-u16550.ko-entry_point_true-unreach-call.cil.out.c.ats,1192,163,156,1511,0,614,3449,16678,25304,776,1511,0,651,2673,297,103,2640,1941,699,27,91,63,2569,1981,441,347,439,345,776,23
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/Ackermann01_true-unreach-call.c.ats,22,6,6,34,0,20123,91,157,1084,31,34,0,22447,60,5,12,57,39,18,32,3,1,40,26,9,8,42,26,31,35
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/Ackermann03_true-unreach-call.c.ats,22,6,6,34,0,19366,206,1790,18750,109,34,0,22132,97,136,36,153,68,85,56,129,6,102,46,25,14,79,37,109,53
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/Ackermann04_true-unreach-call.c.ats,22,6,6,34,0,20307,398,1400,78758,22,34,0,22236,376,145,34,140,114,26,19,140,4,96,74,23,23,279,279,22,6
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/Addition01_true-unreach-call_true-termination.c.ats,23,5,5,33,0,12248,112,1522,2976,0,33,0,12361,112,9,34,111,110,1,1,6,2,74,74,4,4,34,34,0,0
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/Addition03_false-no-overflow.c.ats,19,5,5,29,0,15536,135,1249,2436,0,29,0,15692,135,9,31,103,102,1,1,7,1,70,70,5,5,60,60,0,0
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/Addition03_true-unreach-call.c.ats,19,5,5,29,0,13825,247,4847,9576,0,29,0,13900,247,41,59,187,186,1,1,34,7,126,126,5,5,116,116,0,0
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/EvenOdd01_true-unreach-call_true-termination.c.ats,25,5,5,35,0,11595,136,1505,2145,53,35,0,15551,83,12,41,134,70,64,48,7,4,90,55,5,5,41,23,53,39
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/Fibonacci01_true-unreach-call.c.ats,19,5,5,29,0,27254,277,372,923,99,29,0,26857,178,26,13,198,119,79,40,3,2,154,85,40,25,83,68,99,36
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/Fibonacci02_true-unreach-call_true-termination.c.ats,17,5,5,27,0,23267,325,4898,167931,162,27,0,25156,163,1498,52,232,116,116,50,1487,9,144,72,38,22,143,69,162,50
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/Fibonacci03_true-unreach-call_true-termination.c.ats,19,5,5,29,0,26732,354,587,2016,78,29,0,26710,276,7,20,214,158,56,27,4,2,160,112,43,33,151,131,78,23
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/Fibonacci04_false-unreach-call_true-termination.c.ats,17,5,5,27,0,24796,92,294,2975,30,27,0,26760,62,8,15,67,45,22,33,7,1,42,29,12,9,38,24,30,33
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/Fibonacci05_false-unreach-call_true-termination.c.ats,17,5,5,27,0,27851,234,368,1355,36,27,0,27948,198,5,17,144,118,26,19,3,null,107,84,28,24,99,90,36,16
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/MADWiFi-encode_ie_ok_true-unreach-call.i.ats,26,4,4,34,0,25448,344,4415,8617,89,34,0,35308,255,123,33,315,195,120,39,14,107,221,132,62,62,61,61,89,26
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/MultCommutative_true-unreach-call_true-termination.c.ats,22,6,6,34,0,17606,99,292,1487,27,34,0,18489,72,6,17,77,50,27,36,5,1,51,33,10,7,38,32,27,28
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/Primes_true-unreach-call.c.ats,58,12,12,82,0,6853,168,693,1056,16,82,0,8174,152,5,32,131,105,26,20,3,2,96,89,12,12,60,51,16,10
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/Problem01_label11_true-unreach-call.c.ats,331,3,3,337,0,2522,3699,2664,14627,440,337,0,2123,3259,112,34,2635,2386,249,10,23,11,3272,3035,30,18,397,206,440,12
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/Problem02_label31_true-unreach-call.c.ats,379,3,3,385,0,2583,2155,734,3948,338,385,0,2000,1817,73,19,1540,1330,210,14,10,5,1984,1756,20,10,151,51,338,16
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/Problem02_label45_false-unreach-call.c.ats,379,3,3,385,0,2148,10713,41680,97875,4495,385,0,1918,6218,1243,141,8853,5199,3654,42,219,654,9608,5772,95,44,1010,402,4495,42
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/Problem02_label50_false-unreach-call.c.ats,379,3,3,385,0,1906,7648,25112,51953,873,385,0,1802,6775,652,131,5920,5204,716,13,112,284,6878,6229,47,35,723,511,873,12
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/Problem02_label54_true-unreach-call.c.ats,379,3,3,385,0,2658,4084,3266,21350,550,385,0,1838,3534,173,39,2941,2692,249,9,43,14,3561,3344,42,18,481,172,550,14
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/Problem10_label07_true-unreach-call.c.ats,348,3,3,354,0,2199,6368,11883,39480,2592,354,0,2107,3776,203,56,4368,2671,1697,39,84,39,5839,3545,36,20,493,211,2592,41
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/Problem10_label11_true-unreach-call.c.ats,348,3,3,354,0,1993,7274,25431,113166,3360,354,0,1740,3914,560,112,5517,3145,2372,43,207,216,6357,3736,44,17,873,161,3360,47
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/Problem10_label25_true-unreach-call.c.ats,348,3,3,354,0,1966,8390,30515,125061,3443,354,0,1697,4947,705,120,6368,3967,2401,38,254,275,7366,4703,49,20,975,224,3443,42
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/Problem10_label29_false-unreach-call.c.ats,348,3,3,354,0,1914,8035,38939,89278,3492,354,0,2104,4543,664,102,6972,3862,3110,45,202,311,7425,4180,56,37,554,326,3492,44
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/Problem10_label37_true-unreach-call.c.ats,348,3,3,354,0,2241,3706,4842,17537,1468,354,0,2108,2238,94,40,2653,1655,998,38,36,17,3412,2128,24,13,270,97,1468,40
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/Problem10_label50_false-unreach-call.c.ats,348,3,3,354,0,2782,4444,8029,31574,1227,354,0,1927,3217,343,69,3737,2833,904,25,57,55,3880,3023,60,23,504,171,1227,28
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/Problem11_label35_true-unreach-call.c.ats,486,3,3,492,0,1659,36864,346619,2136886,14606,492,0,1443,22258,30271,457,27482,17390,10092,37,4128,24886,30565,20033,222,102,6077,2123,14606,40
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/Problem14_label26_true-unreach-call.c.ats,426,3,3,432,0,1892,10429,19199,117113,2208,432,0,1556,8221,568,84,7441,6159,1282,18,222,120,9169,7692,62,32,1198,497,2208,22
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/Problem15_label42_true-unreach-call.c.ats,756,4,4,764,0,1056,18492,101028,235472,7078,764,0,1031,11414,5099,278,14744,8954,5790,40,506,3966,17147,10918,96,53,1249,443,7078,39
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/Problem15_label54_true-unreach-call.c.ats,756,4,4,764,0,1010,32015,302041,800127,15256,764,0,951,16759,26691,511,24798,13135,11663,48,2228,23298,29219,16034,146,65,2650,660,15256,48
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/Problem16_label19_true-unreach-call.c.ats,729,4,4,737,0,990,34362,319886,586477,15771,737,0,974,18591,21297,296,32818,17405,15413,47,1475,18329,33010,17765,197,106,1155,720,15771,46
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/Problem16_label30_false-unreach-call.c.ats,729,4,4,737,0,939,35910,296157,507645,14456,737,0,927,21454,24286,359,34114,20050,14064,42,1312,21265,34451,20575,195,110,1264,769,14456,41
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/Problem17_label57_false-unreach-call.c.ats,1068,4,4,1076,0,814,27765,132567,400330,3894,1076,0,815,23871,8873,351,21345,18090,3255,16,945,6420,24643,21587,116,96,3006,2188,3894,15
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/SpamAssassin-loop_true-unreach-call.i.ats,30,18,18,66,0,12476,107,184,251,48,66,0,15197,59,2,11,90,40,50,56,null,1,64,24,22,18,21,17,48,45
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/apache-escape-absolute_true-unreach-call.i.ats,43,20,20,83,0,10635,129,104,167,61,83,0,11765,68,2,8,99,48,51,52,null,1,62,29,34,20,33,19,61,48
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/array_false-unreach-call1.i.ats,15,3,3,21,0,23061,292,2,1,1,21,0,23064,291,20,2,292,291,1,1,1,1,288,287,3,3,1,1,1,1
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/array_false-unreach-call2.i.ats,15,3,3,21,0,23069,289,2,1,1,21,0,23072,288,23,2,289,288,1,1,null,1,285,284,3,3,1,1,1,1
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/array_false-unreach-call3.i.ats,15,3,3,21,0,23097,280,2,1,1,21,0,23100,279,17,2,280,279,1,1,null,1,276,275,3,3,1,1,1,1
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/array_true-unreach-call1.i.ats,15,3,3,21,0,23061,292,2,1,1,21,0,23064,291,20,2,292,291,1,1,null,1,288,287,3,3,1,1,1,1
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/array_true-unreach-call2.i.ats,15,3,3,21,0,23069,289,2,1,1,21,0,23072,288,19,2,289,288,1,1,1,null,285,284,3,3,1,1,1,1
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/array_true-unreach-call4.i.ats,15,3,3,21,0,23069,289,2,1,1,21,0,23072,288,19,2,289,288,1,1,null,1,285,284,3,3,1,1,1,1
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/avg05_true-unreach-call.i.ats,43,5,5,53,0,11289,85,3,2,0,53,0,11429,85,1,3,82,81,1,2,null,null,76,76,5,5,4,4,0,0
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/avg10_true-unreach-call.i.ats,43,5,5,53,0,9860,140,3,2,0,53,0,9932,140,2,3,137,136,1,1,null,null,131,131,5,5,4,4,0,0
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/avg20_true-unreach-call.i.ats,43,5,5,53,0,8918,250,3,2,0,53,0,8954,250,7,3,247,246,1,1,null,1,241,241,5,5,4,4,0,0
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/avg40_true-unreach-call.i.ats,43,5,5,53,0,8999,234,10,12,7,53,0,9078,227,7,3,231,223,8,4,1,null,225,218,5,5,4,4,7,3
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/avg60_true-unreach-call.i.ats,43,5,5,53,0,8186,664,7,8,4,53,0,8202,660,30,3,661,656,5,1,null,1,655,651,5,5,4,4,4,1
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/bhmr2007_true-unreach-call.c.i.ats,18,3,3,24,0,23410,1039,27724,48039,962,24,0,26358,77,374,104,833,64,769,93,107,257,1035,73,3,3,1,1,962,93
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/byte_add_1_true-unreach-call.c.ats,77,4,4,85,0,5289,3988,5132,10327,1754,85,0,5631,2234,109,33,3310,1772,1538,47,17,24,3967,2228,4,4,17,2,1754,44
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/byte_add_1_true-unreach-call.i.ats,77,4,4,85,0,5258,3799,4932,9921,1629,85,0,5605,2170,110,33,3174,1731,1443,46,20,29,3778,2164,4,4,17,2,1629,43
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/byte_add_2_true-unreach-call.c.ats,77,4,4,85,0,5460,3206,2442,4712,1137,85,0,5834,2069,64,25,2589,1588,1001,39,9,13,3188,2063,4,4,14,2,1137,36
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/byte_add_2_true-unreach-call.i.ats,77,4,4,85,0,5278,3671,4663,9243,1560,85,0,5613,2111,178,33,3057,1683,1374,45,24,37,3650,2105,4,4,17,2,1560,43
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/byte_add_false-unreach-call.c.ats,77,4,4,85,0,5298,3036,3077,5956,1282,85,0,5647,1754,95,25,2529,1399,1130,45,12,16,3018,1748,4,4,14,2,1282,43
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/byte_add_false-unreach-call.i.ats,77,4,4,85,0,5268,3164,3739,7351,1348,85,0,5618,1816,92,29,2648,1454,1194,46,17,24,3145,1810,4,4,15,2,1348,43
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/cdaudio_false-unreach-call.i.cil.c.ats,1660,111,111,1882,0,342,3479,2129,1336,112,1882,0,343,3367,408,58,3074,2921,153,5,10,34,3210,3108,135,126,134,133,112,4
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/cdaudio_simpl1_false-unreach-call_true-termination.cil.c.ats,571,103,103,777,0,1086,2792,24373,25676,1655,777,0,1161,1137,454,189,2020,755,1265,63,82,340,2110,868,297,114,385,155,1655,60
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/cdaudio_simpl1_true-unreach-call_true-termination.cil.c.ats,569,102,102,773,0,1090,2909,24752,25962,1803,773,0,1160,1106,957,187,2083,732,1351,65,83,839,2178,835,304,110,427,161,1803,62
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/cdaudio_true-unreach-call.i.cil.c.ats,1632,111,111,1854,0,344,20352,382210,594058,16030,1854,0,427,4322,46113,571,16911,3401,13510,80,2766,42336,18770,3762,659,228,923,332,16030,79
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/cggmp2005_true-unreach-call.c.i.ats,15,3,3,21,0,33563,22,1,1,0,21,0,33563,22,1,2,22,22,0,0,null,1,18,18,3,3,1,1,0,0
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/cggmp2005_variant_true-unreach-call.c.i.ats,15,3,3,21,0,24139,128,1,1,0,21,0,24139,128,5,2,128,128,0,0,1,null,124,124,3,3,1,1,0,0
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/cggmp2005b_true-unreach-call.c.i.ats,24,3,3,30,0,16722,122,1,1,0,30,0,16722,122,6,2,118,118,0,0,null,null,118,118,3,3,1,1,0,0
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/const_false-unreach-call1.i.ats,14,3,3,20,0,25402,150,1,1,0,20,0,25402,150,7,2,150,150,0,0,1,null,146,146,3,3,1,1,0,0
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/const_true-unreach-call1.i.ats,14,3,3,20,0,25402,150,1,1,0,20,0,25402,150,7,2,150,150,0,0,null,null,146,146,3,3,1,1,0,0
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/count_by_1_true-unreach-call.i.ats,16,3,3,22,0,21674,298,2,1,1,22,0,21676,297,20,2,298,297,1,1,null,1,294,293,3,3,1,1,1,1
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/count_by_1_variant_true-unreach-call.i.ats,16,3,3,22,0,29693,631,23644,46898,230,22,0,43213,401,41851,80,631,323,308,49,135,41713,472,242,80,80,79,79,230,37
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/count_by_2_true-unreach-call.i.ats,16,3,3,22,0,21700,289,2,1,1,22,0,21703,288,38,2,289,288,1,1,null,1,285,284,3,3,1,1,1,1
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/count_by_k_true-unreach-call.i.ats,16,3,3,22,0,22678,136,2,1,1,22,0,22691,135,4,2,136,135,1,1,null,1,132,131,3,3,1,1,1,1
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/count_by_nondet_true-unreach-call.i.ats,15,3,3,21,0,23447,200,1,1,0,21,0,23447,200,12,2,200,200,0,0,null,1,196,196,3,3,1,1,0,0
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/count_up_down_true-unreach-call_true-termination.i.ats,14,3,3,20,0,33131,26,1,1,0,20,0,33131,26,1,2,26,26,0,0,null,null,22,22,3,3,1,1,0,0
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/cs_dekker_true-unreach-call.i.ats,218,52,52,322,0,2056,2074,27840,47645,814,322,0,2474,1260,835,176,1586,843,743,47,108,713,1402,792,174,136,498,332,814,40
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/cs_lamport_true-unreach-call.i.ats,280,74,74,428,0,1428,3734,99717,196927,1828,428,0,1842,1906,8247,328,2899,1208,1691,59,722,7468,2546,1129,246,195,942,582,1828,49
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/cs_lazy_false-unreach-call.i.ats,214,45,46,305,0,2083,3886,82339,145428,2231,305,0,2621,1655,6418,320,2913,1077,1836,64,384,6004,2486,973,296,176,1104,506,2231,58
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/cs_peterson_true-unreach-call.i.ats,172,38,38,248,0,2447,3734,99717,196927,1795,248,0,3227,1939,9691,328,2899,1239,1660,58,854,8782,2546,1156,246,200,942,583,1795,49
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/cs_stateful_false-unreach-call.i.ats,225,48,49,322,0,2082,8765,440497,546834,4862,322,0,2996,3903,210327,746,6768,2391,4377,65,4402,205746,5670,2002,820,604,2275,1297,4862,56
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/cs_stateful_true-unreach-call.i.ats,240,48,49,337,0,2027,6943,271614,351557,2869,337,0,2868,4074,53803,600,5430,2524,2906,54,1622,52066,4349,2000,715,642,1879,1432,2869,42
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/cs_sync_true-unreach-call.i.ats,279,49,50,378,0,1897,4568,88346,140621,1318,378,0,2346,3250,6619,342,3380,2134,1246,37,453,6107,2859,1916,440,399,1269,935,1318,29
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/cs_szymanski_true-unreach-call.i.ats,236,56,56,348,0,1993,2031,22423,52130,1147,348,0,2389,884,709,152,1476,577,899,61,119,578,1297,536,186,104,548,244,1147,57
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/cs_time_var_mutex_true-unreach-call.i.ats,262,54,54,370,0,1767,2298,18375,34306,736,370,0,2150,1562,312,140,1822,1100,722,40,83,204,1627,1008,186,175,485,379,736,33
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/css2003_true-unreach-call.c.i.ats,15,3,3,21,0,31971,380,9495,18725,156,21,0,50887,224,3660,55,380,171,209,55,38,3603,271,115,55,55,54,54,156,42
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/dancing_true-unreach-call.i.ats,75,10,10,95,0,9128,283,509,855,72,95,0,9654,211,8,24,229,154,75,33,3,3,191,145,37,25,55,41,72,26
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/data_structures_set_multi_proc_false-unreach-call_ground.i.ats,68,6,6,80,0,17692,1134,37757,84711,165,80,0,16066,969,828,99,835,721,114,14,697,126,733,672,201,149,200,148,165,15
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/data_structures_set_multi_proc_trivial_true-unreach-call_ground.i.ats,82,7,7,96,0,8289,157,74,199,39,96,0,8456,118,2,8,132,98,34,26,null,1,127,97,12,9,18,12,39,25
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/ddlm2013_true-unreach-call.c.i.ats,22,3,3,28,0,16970,169,1,1,0,28,0,16970,169,6,2,167,167,0,0,null,1,165,165,3,3,1,1,0,0
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/ddv_machzwd_all_false-unreach-call.i.ats,614,117,117,848,0,928,844,1830,63,0,848,0,1012,844,22,61,712,653,59,9,3,9,623,623,113,113,108,108,0,0
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/ddv_machzwd_inw_false-unreach-call.i.ats,612,115,115,842,0,933,838,1830,61,0,842,0,1018,838,28,61,708,649,59,9,3,11,621,621,111,111,106,106,0,0
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/ddv_machzwd_outb_false-unreach-call.i.ats,612,115,115,842,0,933,838,1830,61,0,842,0,1018,838,26,61,708,649,59,9,2,9,621,621,111,111,106,106,0,0
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/diamond_false-unreach-call1.i.ats,16,3,3,22,0,22339,256,4,1,3,22,0,21997,253,7,2,254,251,3,2,1,null,251,249,4,3,1,1,3,2
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/diamond_true-unreach-call1.i.ats,16,3,3,22,0,22357,253,4,1,3,22,0,22011,250,7,2,251,248,3,2,null,1,248,246,4,3,1,1,3,2
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/diamond_true-unreach-call2.i.ats,34,3,3,40,0,13854,73,2,1,1,40,0,13910,72,3,2,73,72,1,2,null,null,69,68,3,3,1,1,1,2
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/diskperf_simpl1_true-unreach-call_true-termination.cil.c.ats,295,61,61,417,0,2236,3126,15991,245672,2650,417,0,2177,476,1035,113,1534,318,1216,80,725,298,1595,321,297,60,1234,95,2650,85
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/diskperf_true-unreach-call.i.cil.c.ats,711,81,81,873,0,854,10339,371557,2049016,8395,873,0,912,1944,173323,556,6534,1437,5097,79,9599,163297,6394,1538,629,143,3316,263,8395,82
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/dll_of_dll_false-unreach-call.i.ats,252,37,37,326,0,2588,602,848,927,247,326,0,2554,355,16,30,515,292,223,44,4,6,469,277,79,42,54,36,247,42
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/dll_of_dll_true-unreach-call.i.ats,252,37,37,326,0,2588,602,848,927,242,326,0,2546,360,11,30,515,295,220,43,3,4,469,281,79,42,54,37,242,41
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/down_true-unreach-call.i.ats,21,3,3,27,0,24719,224,1590,3078,64,27,0,31874,160,14,23,222,138,84,38,6,6,177,115,24,23,23,22,64,29
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/eureka_05_true-unreach-call.i.ats,37,4,4,45,0,12453,380,308,609,130,45,0,13454,250,6,10,323,212,111,35,2,1,363,233,9,9,8,8,130,35
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/ex3_forlist.c_true-unreach-call.i.ats,45,8,8,61,0,12609,599,3500,6674,374,61,0,14152,225,48,43,489,159,330,68,18,24,483,156,62,26,54,43,374,63
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/fibo_10_true-unreach-call.c.ats,18,5,5,28,0,22920,396,7323,313114,206,28,0,24723,190,4093,62,282,138,144,52,4080,12,174,85,48,27,174,78,206,53
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/fibo_15_false-unreach-call.c.ats,18,5,5,28,0,27082,878,1788,507862,580,28,0,27759,298,1568,30,148,85,63,43,1440,128,90,53,30,18,758,227,580,67
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/fibo_15_true-unreach-call.c.ats,18,5,5,28,0,27080,608,1183,221792,403,28,0,27912,205,726,25,123,70,53,44,678,47,75,44,25,15,508,146,403,67
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/fibo_20_false-unreach-call.c.ats,18,5,5,28,0,27082,938,1924,588262,640,28,0,27759,298,1825,31,153,85,68,45,1671,153,93,53,31,18,814,227,640,69
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/fibo_20_true-unreach-call.c.ats,18,5,5,28,0,27082,938,1924,588262,640,28,0,27759,298,1840,31,153,85,68,45,1714,125,93,53,31,18,814,227,640,69
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/fibo_25_false-unreach-call.c.ats,18,5,5,28,0,27082,938,1924,588262,640,28,0,27759,298,1893,31,153,85,68,45,1781,112,93,53,31,18,814,227,640,69
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/fibo_25_true-unreach-call.c.ats,18,5,5,28,0,27081,820,1657,436004,555,28,0,27803,265,1387,29,143,80,63,45,1281,105,87,50,29,17,704,198,555,68
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/fibo_2calls_15_false-unreach-call.c.ats,26,7,7,40,0,18215,1744,4363,1014927,1516,40,0,20753,228,3557,58,286,88,198,70,3269,286,175,62,57,20,1512,146,1516,87
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/fibo_2calls_15_true-unreach-call.c.ats,26,7,7,40,0,18215,1744,4363,1014927,1398,40,0,20757,346,3005,58,286,110,176,62,2753,250,175,77,57,25,1512,244,1398,81
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/fibo_2calls_20_true-unreach-call.c.ats,26,7,7,40,0,18212,1988,5033,1354849,1668,40,0,20673,320,4209,62,306,106,200,66,3883,323,187,74,61,24,1740,222,1668,84
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/fibo_2calls_25_true-unreach-call.c.ats,26,7,7,40,0,18215,1744,4363,1014927,1525,40,0,21056,219,3289,58,286,86,200,70,3033,255,175,61,57,20,1512,138,1525,88
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/fibo_2calls_5_false-unreach-call.c.ats,26,7,7,40,0,13257,509,5072,66249,404,40,0,19311,105,277,68,252,62,190,76,240,36,163,46,25,12,321,47,404,80
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/fibo_2calls_5_true-unreach-call.c.ats,26,7,7,40,0,12109,946,20440,256043,832,40,0,19715,114,1242,124,460,64,396,87,973,267,307,47,33,13,606,54,832,88
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/fibo_5_false-unreach-call.c.ats,18,5,5,28,0,25848,161,258,8551,98,28,0,27936,63,24,14,64,37,27,43,20,3,40,24,12,8,109,31,98,61
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/fibo_5_true-unreach-call.c.ats,18,5,5,28,0,23992,136,689,10382,66,28,0,25932,70,39,20,96,50,46,48,36,2,61,32,17,10,58,28,66,49
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/fibo_7_false-unreach-call.c.ats,18,5,5,28,0,26237,347,645,59839,250,28,0,27725,97,152,20,94,47,47,50,137,14,58,30,18,10,271,57,250,73
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/fibo_7_true-unreach-call.c.ats,18,5,5,28,0,22085,204,1961,37742,95,28,0,24947,109,261,35,150,78,72,48,258,3,94,49,23,15,87,45,95,47
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/floppy_simpl3_false-unreach-call_true-termination.cil.c.ats,313,57,57,427,0,1827,1712,14765,17124,1079,427,0,1956,633,162,147,1362,451,911,67,41,107,1292,487,190,62,230,84,1079,64
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/floppy_simpl3_true-unreach-call_true-termination.cil.c.ats,313,56,56,425,0,1835,1984,14426,22302,1607,425,0,1951,377,209,127,1512,284,1228,82,66,131,1515,296,195,40,274,41,1607,81
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/floppy_simpl4_false-unreach-call_true-termination.cil.c.ats,424,72,72,568,0,1373,2253,15897,20636,1367,568,0,1513,886,301,153,1687,612,1075,64,47,232,1721,670,208,86,324,130,1367,61
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/floppy_simpl4_true-unreach-call_true-termination.cil.c.ats,424,71,71,566,0,1389,2180,14538,19730,1234,566,0,1543,946,322,145,1623,642,981,61,41,263,1661,709,202,92,317,145,1234,57
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/floppy_true-unreach-call.i.cil.c.ats,2152,111,111,2374,0,360,35941,746602,1120435,21397,2374,0,391,14544,287721,896,28231,10819,17412,62,4693,282022,30983,12274,1791,759,3167,1511,21397,60
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/fragtest_simple_true-unreach-call.i.ats,32,3,3,38,0,18684,256,937,2116,111,38,0,23268,145,20,14,221,128,93,43,5,11,225,114,16,16,15,15,111,44
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/functions_false-unreach-call1.i.ats,17,4,4,25,0,35062,92,425,844,3,25,0,35087,89,3,16,77,74,3,4,2,1,56,55,19,18,17,16,3,4
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/functions_true-unreach-call1.i.ats,17,4,4,25,0,35195,127,929,1852,3,25,0,35219,124,12,23,105,102,3,3,8,2,77,76,26,25,24,23,3,3
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/gauss_sum_true-unreach-call.i.ats,16,3,3,22,0,22612,141,1,1,0,22,0,22612,141,4,2,141,141,0,0,1,null,137,137,3,3,1,1,0,0
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/gcd01_true-unreach-call_true-termination.c.ats,23,5,5,33,0,21227,40,33,60,4,33,0,22782,36,1,7,32,29,3,10,null,null,22,21,5,5,13,10,4,10
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/gcd02_true-unreach-call.c.ats,35,7,7,49,0,9430,1214,65240,177259,1054,49,0,14447,160,3304,250,919,88,831,91,833,2465,617,69,58,12,539,79,1054,87
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/gcd_2_true-unreach-call.i.ats,25,4,4,33,0,21321,35,10,14,7,33,0,24349,28,1,3,34,26,8,24,null,null,29,22,4,4,2,2,7,20
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/gcd_4_true-unreach-call.i.ats,27,6,6,39,0,15918,73,6,5,0,39,0,16388,73,1,4,70,68,2,3,null,null,63,63,6,6,4,4,0,0
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/gj2007_true-unreach-call.c.i.ats,17,3,3,23,0,23380,328,2,1,2,23,0,23324,326,16,2,286,285,1,1,1,1,324,322,3,3,1,1,2,1
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/gr2006_true-unreach-call.c.i.ats,19,3,3,25,0,18719,5716,1226,1,49,25,0,17906,5667,2152,50,5616,5567,49,1,14,16,5663,5663,52,3,1,1,49,1
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/half_2_true-unreach-call.i.ats,21,3,3,27,0,25274,409,6148,11853,304,27,0,28034,105,64,43,393,83,310,79,25,33,324,90,43,8,42,7,304,75
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/half_true-unreach-call.i.ats,18,3,3,24,0,20081,192,3,5,3,24,0,19999,189,6,2,190,188,2,2,null,1,188,185,3,3,1,1,3,2
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/heapsort_true-unreach-call.i.ats,34,16,16,66,0,15266,1468,13807,33298,1060,66,0,17165,408,700,52,978,243,735,76,159,535,621,163,424,123,423,122,1060,73
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/hhk2008_true-unreach-call.c.i.ats,15,3,3,21,0,24080,132,1,1,0,21,0,24080,132,9,2,132,132,0,0,null,1,128,128,3,3,1,1,0,0
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/id2_b2_o3_true-unreach-call.c.ats,23,5,5,33,0,19620,45,47,46,0,33,0,21851,45,2,9,40,36,4,10,null,1,30,30,5,5,10,10,0,0
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/id2_b3_o2_false-unreach-call.c.ats,23,5,5,33,0,19620,45,47,46,0,33,0,21851,45,1,9,40,36,4,10,null,1,30,30,5,5,10,10,0,0
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/id2_i5_o5_false-unreach-call.c.ats,19,5,5,29,0,19056,49,119,143,11,29,0,24160,38,8,13,47,32,15,32,3,null,31,24,5,5,13,9,11,23
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/id_b3_o5_true-unreach-call.c.ats,16,4,4,24,0,26231,34,37,62,3,24,0,28168,31,2,7,31,28,3,10,1,null,22,21,4,4,8,6,3,9
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/id_b5_o10_true-unreach-call.c.ats,16,4,4,24,0,24052,42,77,140,3,24,0,25399,39,1,9,39,36,3,8,1,null,28,27,4,4,10,8,3,8
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/id_i10_o10_false-unreach-call.c.ats,14,4,4,22,0,23286,46,178,330,0,22,0,23828,46,2,13,45,44,1,3,1,1,29,29,4,4,13,13,0,0
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/id_i15_o15_true-unreach-call.c.ats,14,4,4,22,0,21185,64,427,816,0,22,0,21533,64,3,19,63,62,1,2,2,null,41,41,4,4,19,19,0,0
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/id_i20_o20_false-unreach-call.c.ats,14,4,4,22,0,20341,76,653,1260,0,22,0,20620,76,7,23,75,74,1,2,4,2,49,49,4,4,23,23,0,0
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/id_i25_o25_true-unreach-call.c.ats,14,4,4,22,0,19481,94,1082,2106,0,22,0,19695,94,7,29,93,92,1,2,5,1,61,61,4,4,29,29,0,0
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/id_i5_o5_false-unreach-call.c.ats,14,4,4,22,0,26931,31,53,90,0,22,0,27886,31,1,8,30,29,1,4,null,null,19,19,4,4,8,8,0,0
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/id_i5_o5_true-unreach-call.c.ats,14,4,4,22,0,25941,34,72,126,0,22,0,26774,34,1,9,33,32,1,4,null,null,21,21,4,4,9,9,0,0
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/id_o1000_false-unreach-call.c.ats,14,4,4,22,0,18114,151,3153,6210,0,22,0,18237,151,31,48,150,149,1,1,24,6,99,99,4,4,48,48,0,0
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/id_o100_false-unreach-call.c.ats,14,4,4,22,0,18672,121,1928,3780,0,22,0,18831,121,12,38,120,119,1,1,9,3,79,79,4,4,38,38,0,0
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/id_o200_false-unreach-call.c.ats,14,4,4,22,0,18114,151,3153,6210,0,22,0,18237,151,69,48,150,149,1,1,45,6,99,99,4,4,48,48,0,0
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/id_o20_false-unreach-call.c.ats,14,4,4,22,0,20341,76,653,1260,0,22,0,20620,76,3,23,75,74,1,2,2,1,49,49,4,4,23,23,0,0
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/insertion_sort_false-unreach-call.i.ats,30,3,3,36,0,20545,2913,68985,153280,2341,36,0,16241,572,1771,147,2440,464,1976,81,615,1079,2521,548,199,13,193,11,2341,81
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/insertion_sort_true-unreach-call.i.ats,27,3,3,33,0,23012,4813,269931,605955,4365,33,0,18439,448,12384,296,4060,353,3707,92,5366,6761,4030,428,393,11,390,9,4365,91
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/interleave_bits_true-unreach-call.c.ats,15,3,3,21,0,25416,77,1,1,0,21,0,25416,77,2,2,77,77,0,0,1,null,73,73,3,3,1,1,0,0
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/interleave_bits_true-unreach-call.i.ats,15,3,3,21,0,27709,45,1,1,0,21,0,27709,45,2,2,45,45,0,0,1,null,41,41,3,3,1,1,0,0
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/invert_string_false-unreach-call.i.ats,28,3,3,34,0,23173,161,437,994,93,34,0,19280,68,4,14,144,61,83,58,2,2,130,61,16,4,15,3,93,58
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/invert_string_true-unreach-call.i.ats,28,3,3,34,0,24601,922,15103,33160,611,34,0,17696,311,358,72,827,270,557,68,208,110,728,289,105,12,89,10,611,67
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/jm2006_true-unreach-call.c.i.ats,17,3,3,23,0,21591,129,1,1,0,23,0,21591,129,10,2,129,129,0,0,1,null,125,125,3,3,1,1,0,0
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/jm2006_variant_true-unreach-call.c.i.ats,17,3,3,23,0,21688,123,1,1,0,23,0,21688,123,5,2,123,123,0,0,null,1,119,119,3,3,1,1,0,0
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/kbfiltr_false-unreach-call.i.cil.c.ats,568,45,45,658,0,1029,922,2394,2777,386,658,0,1160,536,51,53,837,449,388,47,8,12,810,457,52,34,60,45,386,42
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/kbfiltr_simpl2_false-unreach-call_true-termination.cil.c.ats,284,39,39,362,0,2036,470,1266,1298,184,362,0,2328,286,31,42,394,210,184,47,9,12,384,241,41,24,45,21,184,40
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/large_const_true-unreach-call.i.ats,25,3,3,31,0,26825,92,79,141,37,31,0,27319,55,2,7,75,40,35,47,null,1,75,48,9,4,8,3,37,41
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/linear_sea.ch_true-unreach-call.i.ats,30,4,4,38,0,18536,39,3,2,0,38,0,19041,39,1,3,38,37,1,3,null,null,33,33,4,4,2,2,0,0
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/linear_search_false-unreach-call.i.ats,32,4,4,40,0,16436,55,15,23,12,40,0,18073,43,1,4,51,40,11,22,null,1,48,37,4,4,3,2,12,22
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/linux-3.12-rc1.tar.xz-144_2a-drivers--input--misc--ims-pcu.ko-entry_point_false-unreach-call.cil.out.c.ats,2484,302,287,3073,0,249,5395,29849,4960,2175,3073,0,265,3220,547,237,4604,2587,2017,44,47,418,4388,2622,503,302,504,296,2175,41
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/linux-3.12-rc1.tar.xz-144_2a-drivers--input--tablet--gtco.ko-entry_point_false-unreach-call.cil.out.c.ats,1556,115,110,1781,0,402,10193,74753,67590,5723,1781,0,447,4470,7028,307,8921,3709,5212,59,197,6735,9028,3865,566,286,599,319,5723,57
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/linux-3.12-rc1.tar.xz-144_2a-drivers--isdn--gigaset--usb_gigaset.ko-entry_point_false-unreach-call.cil.out.c.ats,1395,191,185,1771,0,464,16794,425908,194032,11778,1771,0,542,5016,122350,849,13250,3486,9764,74,1161,120691,12957,3722,1751,574,2086,720,11778,71
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/linux-3.12-rc1.tar.xz-144_2a-drivers--media--usb--stkwebcam--stkwebcam.ko-entry_point_false-unreach-call.cil.out.c.ats,4692,333,322,5347,0,149,15368,125146,38024,9204,5347,0,153,6164,9398,469,13357,5113,8244,62,801,8220,13311,5362,1036,405,1021,397,9204,60
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/linux-3.12-rc1.tar.xz-144_2a-drivers--media--usb--tlg2300--poseidon.ko-entry_point_false-unreach-call.cil.out.c.ats,7206,634,616,8456,0,92,15642,128175,15228,7086,8456,0,93,8556,5975,495,13580,7195,6385,48,250,5394,13263,7298,1194,633,1185,625,7086,46
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/linux-3.12-rc1.tar.xz-144_2a-drivers--media--usb--ttusb-dec--ttusb_dec.ko-entry_point_false-unreach-call.cil.out.c.ats,2549,227,221,2997,0,253,9878,95994,38638,5496,2997,0,275,4382,21834,403,8403,3480,4923,59,224,21071,8292,3657,711,327,875,398,5496,56
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/linux-3.12-rc1.tar.xz-144_2a-drivers--media--usb--usbvision--usbvision.ko-entry_point_false-unreach-call.cil.out.c.ats,11996,605,584,13185,0,56,22792,98559,20648,8248,13185,0,61,14544,4783,425,20214,12551,7663,38,363,3990,20719,13113,1029,718,1044,713,8248,37
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/linux-3.12-rc1.tar.xz-144_2a-drivers--net--arcnet--com90xx.ko-entry_point_true-unreach-call.cil.out.c.ats,758,59,55,872,0,896,1081,455,190,67,872,0,880,1014,40,29,889,814,75,9,2,3,962,909,66,56,53,49,67,7
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/linux-3.12-rc1.tar.xz-144_2a-drivers--net--usb--smsc95xx.ko-entry_point_false-unreach-call.cil.out.c.ats,4504,331,325,5160,0,154,13936,55787,27662,7671,5160,0,154,6265,1446,299,11971,5131,6840,58,138,1114,12051,5465,947,404,938,396,7671,56
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/linux-3.12-rc1.tar.xz-144_2a-drivers--net--wireless--libertas--usb8xxx.ko-entry_point_false-unreach-call.cil.out.c.ats,1608,218,212,2038,0,412,15700,326426,152512,4454,2038,0,457,11246,147805,742,12425,8178,4247,35,907,146529,11815,8198,1751,1332,2134,1716,4454,29
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/linux-3.12-rc1.tar.xz-144_2a-drivers--net--wireless--rtlwifi--rtl8192se--rtl8192se.ko-entry_point_true-unreach-call.cil.out.c.ats,10022,1556,1551,13129,0,62,15586,45470,13662,5764,13129,0,61,9822,5121,285,12358,7716,4642,38,262,4646,12281,7937,1638,942,1667,943,5764,37
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/linux-3.12-rc1.tar.xz-144_2a-drivers--staging--gdm72xx--gdmwm.ko-entry_point_false-unreach-call.cil.out.c.ats,4106,492,485,5083,0,159,8975,78176,9051,3932,5083,0,159,5043,2400,388,7600,4125,3475,46,240,2049,7130,4095,930,478,915,470,3932,44
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/linux-3.12-rc1.tar.xz-144_2a-drivers--staging--media--go7007--go7007-loader.ko-entry_point_false-unreach-call.cil.out.c.ats,351,30,26,407,0,1837,1930,13444,12246,999,407,0,1899,931,368,135,1646,698,948,58,31,325,1639,809,132,50,159,72,999,52
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/linux-3.12-rc1.tar.xz-144_2a-drivers--usb--wusbcore--wusb-cbaf.ko-entry_point_false-unreach-call.cil.out.c.ats,1328,115,104,1547,0,420,16463,217103,201910,12893,1547,0,549,3570,25240,503,14960,2763,12197,82,788,24241,14658,3044,897,260,908,266,12893,79
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/linux-3.8-rc1-32_7a-drivers--media--dvb-frontends--stv090x.ko-ldv_main0_sequence_infinite_withcheck_stateful_true-unreach-call.cil.out.c.ats,9950,1290,1290,12530,0,72,26936,31328,32372,5744,12530,0,73,21192,4693,209,18476,14437,4039,22,2233,1804,19952,15764,2594,2057,4390,3371,5744,22
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/linux-3.8-rc1-32_7a-drivers--scsi--osst.ko-ldv_main0_sequence_infinite_withcheck_stateful_true-unreach-call.cil.out.c.ats,7305,549,549,8403,0,95,24355,133890,127809,7617,8403,0,106,16738,21588,415,20316,13451,6865,34,739,20332,21013,14219,1628,1257,1714,1262,7617,32
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/linux-3.8-rc1-32_7a-drivers--usb--misc--sisusbvga--sisusbvga.ko-ldv_main0_sequence_infinite_withcheck_stateful_true-unreach-call.cil.out.c.ats,9378,867,867,11112,0,72,13995,45404,7420,1548,11112,0,75,12447,6451,293,11978,10467,1511,13,137,5751,11493,10289,1246,1073,1256,1085,1548,12
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/linux-4.2-rc1.tar.xz-08_1a-drivers--staging--lustre--lustre--llite--llite_lloop.ko-entry_point_false-unreach-call.cil.out.c.ats,1391,120,117,1628,0,396,3886,61287,124656,2743,1628,0,416,1143,8788,68,3589,1035,2554,72,539,8156,3459,1009,213,68,214,66,2743,71
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/linux-4.2-rc1.tar.xz-08_1a-drivers--video--console--fbcon.ko-entry_point_false-unreach-call.cil.out.c.ats,6933,395,390,7718,0,111,29020,314120,122604,20583,7718,0,108,8437,14890,731,24410,7022,17388,72,799,13221,25616,7491,1710,475,1694,471,20583,71
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/linux-4.2-rc1.tar.xz-32_7a-drivers--media--usb--dvb-usb--dvb-usb-opera.ko-entry_point_true-unreach-call.cil.out.c.ats,1548,90,84,1722,0,591,18573,522618,429631,12902,1722,0,661,5671,150403,860,15021,3876,11145,75,2035,148010,15276,4585,1509,425,1788,661,12902,70
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/linux-4.2-rc1.tar.xz-32_7a-drivers--video--console--fbcon.ko-entry_point_false-unreach-call.cil.out.c.ats,6922,384,379,7685,0,105,12572,33393,10316,4830,7685,0,103,7742,1160,243,10757,6587,4170,39,78,594,11227,6954,676,397,669,391,4830,39
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/linux-4.2-rc1.tar.xz-32_7a-drivers--video--fbdev--aty--radeonfb.ko-entry_point_true-unreach-call.cil.out.c.ats,8856,1436,1429,11721,0,76,32632,196583,75770,21175,11721,0,73,11457,9045,580,26138,9184,16954,65,1253,7630,23231,8619,4702,1420,4699,1418,21175,65
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/linux-4.2-rc1.tar.xz-43_2a-drivers--net--xen-netfront.ko-entry_point_true-unreach-call.cil.out.c.ats,3157,427,418,4002,0,190,17505,570522,97977,12391,4002,0,215,5114,46979,1034,14823,3799,11024,75,1203,45496,14124,4142,1684,484,1697,488,12391,71
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/linux-stable-073676f-1-114_1a-drivers--net--b44.ko-entry_point_false-unreach-call.cil.out.c.ats,4814,640,630,6084,0,137,8906,66354,6991,3006,6084,0,134,5900,1920,358,7472,4807,2665,36,99,1608,6797,4676,1049,611,1060,613,3006,34
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/linux-stable-073676f-1-114_1a-drivers--net--b44.ko-entry_point_ldv-val-v0.8_false-unreach-call.cil.out.c.ats,4729,636,626,5991,0,139,8912,63794,6556,2982,5991,0,136,5930,1765,351,7480,4835,2645,36,205,1448,6793,4691,1058,619,1061,620,2982,34
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/linux-stable-1b0b0ac-1-108_1a-drivers--net--slip.ko-entry_point_false-unreach-call.cil.out.c.ats,1835,236,231,2302,0,366,4594,27374,6942,1641,2302,0,395,2953,2984,223,3696,2220,1476,40,46,2883,3593,2305,496,324,505,324,1641,36
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/linux-stable-1b0b0ac-1-108_1a-drivers--net--slip.ko-entry_point_ldv-val-v0.8_false-unreach-call.cil.out.c.ats,1882,242,237,2361,0,355,4661,29001,7077,2239,2361,0,379,2422,598,230,3760,1813,1947,52,47,502,3643,1918,502,252,516,252,2239,49
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/linux-stable-39a1d13-1-101_1a-drivers--block--virtio_blk.ko-entry_point_false-unreach-call.cil.out.c.ats,1009,108,103,1220,0,603,6997,74658,44576,5510,1220,0,676,1487,1834,337,6148,1165,4983,82,148,1631,5836,1233,577,123,584,131,5510,79
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/linux-stable-431e8d4-1-102_1a-drivers--net--r8169.ko-entry_point_false-unreach-call.cil.out.c.ats,6781,984,973,8738,0,94,13581,147920,10230,896,8738,0,100,12685,63140,538,11294,10012,1282,12,255,62451,10137,9442,1698,1599,1746,1644,896,7
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/linux-stable-4ee267b-1-130_7a-drivers--hwmon--ibmaem.ko-entry_point_ldv-val-v0.8_false-unreach-call.cil.out.c.ats,1232,116,110,1458,0,473,5101,52584,36027,1339,1458,0,542,3762,4066,288,4359,2934,1425,33,122,3910,4164,3028,326,268,611,466,1339,27
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/linux-stable-5742d35-1-136_1a-drivers--usb--serial--ti_usb_3410_5052.ko-entry_point_ldv-val-v0.8_false-unreach-call.cil.out.c.ats,3341,293,287,3921,0,223,12270,50752,29274,6934,3921,0,244,5336,1303,282,9785,4073,5712,59,125,971,10230,4353,1018,491,1022,492,6934,57
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/linux-stable-a450319-1-144_1a-drivers--input--tablet--acecad.ko-entry_point_ldv-val-v0.8_false-unreach-call.cil.out.c.ats,538,73,68,679,0,1035,3510,49902,25622,1929,679,0,1174,1581,1897,285,3079,1193,1886,62,91,1781,2843,1286,312,132,355,163,1929,55
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/linux-stable-a450319-1-144_2a-drivers--input--tablet--acecad.ko-entry_point_ldv-val-v0.8_false-unreach-call.cil.out.c.ats,539,74,69,682,0,1028,3486,49882,25734,1609,682,0,1230,1877,4319,285,3055,1420,1635,54,209,4084,2807,1460,312,187,367,230,1609,47
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/linux-stable-c0cc359-1-104_1a-drivers--usb--serial--qcserial.ko-entry_point_ldv-val-v0.8_false-unreach-call.cil.out.c.ats,1378,61,56,1495,0,579,3419,9176,5257,439,1495,0,523,2980,329,122,2877,2395,482,17,17,288,3084,2759,168,107,167,114,439,13
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/linux-stable-c0cc359-104_1a-drivers--usb--serial--qcserial.ko-entry_point_false-unreach-call.cil.out.c.ats,1380,63,58,1501,0,588,3489,9602,5432,664,1501,0,513,2825,352,125,2923,2276,647,23,19,297,3126,2616,182,101,181,108,664,20
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/list_false-unreach-call.i.ats,58,5,2,65,0,6835,183,155,298,77,65,0,7495,106,3,6,171,97,74,44,null,1,180,103,2,2,1,1,77,43
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/list_flag_true-unreach-call.i.ats,50,4,2,56,0,7813,163,124,212,59,56,0,8589,104,3,7,158,98,60,38,1,1,160,101,2,2,1,1,59,37
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/list_search_false-unreach-call.i.ats,43,8,8,59,0,11270,130,79,122,48,59,0,11517,82,2,7,120,75,45,38,1,null,104,68,13,8,13,6,48,37
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/list_search_true-unreach-call.i.ats,75,9,9,93,0,6595,122,39,54,22,93,0,7322,100,2,5,118,93,25,22,null,null,108,86,8,8,6,6,22,19
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/list_true-unreach-call.i.ats,58,5,2,65,0,6867,172,142,274,72,65,0,7528,100,2,6,161,92,69,43,1,null,169,97,2,2,1,1,72,42
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/m0_true-unreach-call_drivers-hwmon-ibmpex-ko--130_7a--d631323.c.ats,623,52,52,727,0,870,5939,89512,95278,3016,727,0,1153,2923,7896,315,5329,2370,2959,56,234,7556,5251,2410,285,225,403,288,3016,51
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/m0_true-unreach-call_drivers-media-video-cx88-cx88-dvb-ko--32_7a--d47b389.c.ats,3934,288,288,4510,0,167,7644,6872,3213,561,4510,0,173,7083,535,106,6376,5783,593,10,22,112,6794,6280,423,402,427,401,561,8
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/m0_true-unreach-call_drivers-media-video-cx88-cx8802-ko--32_7a--d47b389.c.ats,971,132,132,1235,0,636,1501,1649,728,334,1235,0,658,1167,27,53,1269,951,318,26,5,10,1187,925,158,122,156,120,334,23
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/m0_true-unreach-call_drivers-net-myri10ge-myri10ge-ko--138_1a--7cb2521.c.ats,6908,544,544,7996,0,107,13328,77276,14318,2445,7996,0,107,10883,21641,379,11590,9176,2414,21,155,21074,11174,9100,1025,887,1129,896,2445,19
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/m0_true-unreach-call_drivers-net-slip-ko--108_1a--1b0b0ac.c.ats,1683,176,175,2034,0,397,2236,4566,1140,285,2034,0,426,1951,75,91,1836,1514,322,18,10,50,1839,1607,192,172,205,172,285,13
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/main0_false-unreach-call_drivers--media--dvb-frontends--stv090x-ko---32_7a--linux-3.7.3.c.ats,10134,1273,1273,12680,0,65,27479,32287,34010,6459,12680,0,71,21020,4427,211,18906,14439,4467,24,2017,1794,20484,15767,2568,1987,4427,3266,6459,24
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/main0_false-unreach-call_drivers-vhost-tcm_vhost-ko--32_7a--linux-3.7.3.c.ats,5513,580,583,6676,0,115,8311,59579,6218,260,6676,0,123,8051,14574,341,7164,6599,565,8,100,14165,6842,6606,735,721,734,724,260,4
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/main1_false-unreach-call_drivers-vhost-vhost_net-ko--32_7a--linux-3.7.3.c.ats,4599,509,515,5623,0,140,6856,33101,2902,171,5623,0,147,6685,3101,254,5836,5441,395,7,48,2785,5598,5446,627,617,631,622,171,3
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/max05_true-unreach-call.i.ats,47,5,5,57,0,8014,6014,345888,753531,4032,57,0,9196,1982,17321,428,5361,1648,3713,70,3026,14157,5615,1722,47,44,352,216,4032,68
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/max10_true-unreach-call.i.ats,47,5,5,57,0,8177,937,1483,3052,392,57,0,8623,545,25,17,865,489,376,44,6,6,903,519,10,8,24,18,392,42
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/max20_true-unreach-call.i.ats,47,5,5,57,0,7895,3866,16809,35064,1965,57,0,8156,1901,390,48,3546,1713,1833,52,68,79,3797,1857,16,12,53,32,1965,51
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/max40_true-unreach-call.i.ats,47,5,5,57,0,7770,3517,5233,11032,1457,57,0,7952,2060,453,17,3265,1883,1382,43,27,28,3483,2036,10,8,24,16,1457,42
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/max60_true-unreach-call.i.ats,47,5,5,57,0,7705,2273,1711,3434,547,57,0,7887,1726,217,6,2143,1596,547,26,12,9,2253,1709,8,7,12,10,547,25
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/max_true-unreach-call.i.ats,50,5,5,60,0,8655,1017,9441,20171,509,60,0,10035,508,105,57,898,418,480,54,51,45,915,438,25,19,77,51,509,51
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/mcmillan2006_true-unreach-call.c.i.ats,28,3,3,34,0,18418,408,3573,7004,83,34,0,21996,325,53,30,407,296,111,28,18,28,349,266,30,30,29,29,83,21
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/merge_sort_true-unreach-call.i.ats,238,21,21,280,0,2745,493,327,799,129,280,0,2640,364,9,11,439,322,117,27,2,2,429,323,38,25,26,16,129,27
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/minepump_spec1_product40_false-unreach-call.cil.c.ats,112,33,33,178,0,4292,1484,24222,10952,730,178,0,5744,754,982,205,1200,456,744,62,46,924,915,417,240,136,329,201,730,50
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/minepump_spec1_product48_true-unreach-call.cil.c.ats,117,35,35,187,0,4105,816,8283,3370,207,187,0,5293,609,215,121,674,394,280,42,12,197,509,353,138,113,169,143,207,26
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/minepump_spec1_product54_false-unreach-call.cil.c.ats,123,36,36,195,0,3778,976,12618,5059,360,195,0,4965,616,497,150,819,407,412,51,21,470,601,348,158,116,217,152,360,37
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/minepump_spec2_product06_true-unreach-call.cil.c.ats,93,27,27,147,0,5433,330,1466,789,125,147,0,6789,205,10,50,276,139,137,50,2,6,204,121,62,41,64,43,125,38
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/minepump_spec2_product18_true-unreach-call.cil.c.ats,98,27,27,152,0,5169,350,1696,853,142,152,0,6561,208,12,54,296,142,154,53,2,8,224,124,62,41,64,43,142,41
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/minepump_spec2_product57_true-unreach-call.cil.c.ats,123,34,34,191,0,3953,6740,424154,286540,4484,191,0,5264,2256,236164,820,5395,1302,4093,76,1681,234393,4134,1214,1032,363,1574,679,4484,67
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/minepump_spec4_product39_false-unreach-call.cil.c.ats,112,32,32,176,0,4879,3845,53817,88125,3120,176,0,5501,725,3168,264,2724,462,2262,84,228,2908,2326,422,611,123,908,180,3120,82
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/minepump_spec4_product43_false-unreach-call.cil.c.ats,110,30,30,170,0,4655,1009,7502,6131,448,170,0,5504,561,160,110,771,374,397,52,16,138,615,337,155,93,239,131,448,45
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/minepump_spec4_product55_true-unreach-call.cil.c.ats,127,37,37,201,0,4231,3294,48123,71032,2600,201,0,4686,694,1718,246,2370,456,1914,81,173,1515,2007,401,528,120,759,173,2600,79
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/minepump_spec4_product56_true-unreach-call.cil.c.ats,129,38,38,205,0,3900,2706,58508,44217,1635,205,0,4844,1071,2944,303,2100,663,1437,69,160,2761,1634,593,452,191,620,287,1635,61
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/minepump_spec4_product57_true-unreach-call.cil.c.ats,121,33,33,187,0,4540,2569,31708,55271,1954,187,0,5020,615,1065,189,1804,409,1395,78,125,914,1597,370,375,102,597,143,1954,77
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/minepump_spec4_product58_true-unreach-call.cil.c.ats,123,34,34,191,0,4108,1739,26665,18939,888,191,0,5017,851,1138,209,1339,542,797,60,58,1069,1041,481,273,144,425,226,888,52
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/minepump_spec5_product51_true-unreach-call.cil.c.ats,121,35,35,191,0,4227,3701,120630,265532,3028,191,0,4916,673,6232,317,2866,455,2411,85,806,5398,2305,389,605,122,791,162,3028,82
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/minepump_spec5_product60_true-unreach-call.cil.c.ats,133,39,39,211,0,4045,6344,312148,510456,5266,211,0,4698,1078,29985,589,4891,705,4186,86,1964,27951,3725,611,1222,208,1397,259,5266,84
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/module_get_put-drivers-block-loop.ko_false-unreach-call.cil.out.i.pp.i.ats,2154,217,217,2588,0,309,7513,71287,18485,2460,2588,0,332,5053,9756,360,6333,3952,2381,38,127,9483,6080,4037,653,448,780,568,2460,33
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/module_get_put-drivers-block-pktcdvd.ko_false-unreach-call.cil.out.i.pp.i.ats,3814,364,366,4544,0,166,20205,363737,145336,13130,4544,0,189,7075,278420,785,17506,5654,11852,68,961,277079,17114,5786,1517,618,1574,671,13130,65
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/module_get_put-drivers-net-wan-farsync.ko_false-unreach-call.cil.out.i.pp.i.ats,2452,322,322,3096,0,255,8863,74532,26377,4020,3096,0,273,4843,14699,360,7481,3833,3648,49,137,14110,7007,3811,918,509,938,523,4020,46
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/n.c24_false-unreach-call.i.ats,89,5,5,99,0,8253,2433,15426,37009,39,99,0,8253,2394,270,56,1930,1898,32,2,136,32,2205,2170,115,113,113,111,39,2
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/nested6_true-unreach-call.i.ats,31,5,5,41,0,21736,180,307,635,106,41,0,20711,74,4,10,142,59,83,59,2,1,131,57,25,9,24,8,106,59
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/nested9_true-unreach-call.i.ats,29,3,3,35,0,27753,585,8693,21544,219,35,0,29301,366,518,71,491,301,190,39,42,475,430,263,78,52,77,51,219,38
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/nested_false-unreach-call1.i.ats,19,3,3,25,0,18703,582,24,47,24,25,0,18720,558,14,2,560,537,23,5,null,1,578,554,3,3,1,1,24,5
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/nested_true-unreach-call.i.ats,21,3,3,27,0,16968,417,48,73,45,27,0,17058,372,7,4,406,362,44,11,1,1,413,368,3,3,1,1,45,11
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/nested_true-unreach-call1.i.ats,19,3,3,25,0,18487,1102,24,47,24,25,0,18491,1078,179,2,1060,1037,23,3,1,1,1098,1074,3,3,1,1,24,3
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/num_conversion_1_true-unreach-call.c.ats,18,3,3,24,0,29508,40,3,5,3,24,0,29622,37,1,2,34,32,2,6,null,null,36,33,3,3,1,1,3,8
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/num_conversion_1_true-unreach-call.i.ats,18,3,3,24,0,29508,40,3,5,3,24,0,29622,37,117,2,34,32,2,6,1,null,36,33,3,3,1,1,3,8
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/num_conversion_2_true-unreach-call.c.ats,18,3,3,24,0,29508,40,3,5,3,24,0,29622,37,1,2,34,32,2,6,null,null,36,33,3,3,1,1,3,8
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/num_conversion_2_true-unreach-call.i.ats,18,3,3,24,0,29508,40,3,5,3,24,0,29622,37,1,2,34,32,2,6,null,null,36,33,3,3,1,1,3,8
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/overflow_false-unreach-call1.i.ats,14,3,3,20,0,25402,150,1,1,0,20,0,25402,150,11,2,150,150,0,0,1,null,146,146,3,3,1,1,0,0
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/overflow_true-unreach-call1.i.ats,14,3,3,20,0,25446,146,1,1,0,20,0,25446,146,7,2,146,146,0,0,null,1,142,142,3,3,1,1,0,0
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/pals_STARTPALS_Triplicated_true-unreach-call.ufo.UNBOUNDED.pals.c.ats,257,41,41,339,0,2734,9412,343663,584678,7975,339,0,3123,1437,78111,652,6636,946,5690,86,2126,75884,6084,928,1261,215,2067,294,7975,85
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/parport_true-unreach-call.i.cil.c.ats,3996,271,271,4538,0,162,17452,234964,129282,10332,4538,0,187,7120,105839,623,15049,5754,9295,62,1407,103840,15582,6159,926,455,944,506,10332,60
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/pc_sfifo_1_true-unreach-call_false-termination.cil.c.ats,112,17,17,146,0,5142,3014,38226,94250,1185,146,0,6475,1829,3788,225,2086,1071,1015,49,408,3324,1928,1075,254,190,832,564,1185,40
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/phases_false-unreach-call1.i.ats,16,3,3,22,0,22412,173,1,1,0,22,0,22412,173,25,2,172,172,0,0,null,null,169,169,3,3,1,1,0,0
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/phases_true-unreach-call1.i.ats,16,3,3,22,0,22309,185,1,1,0,22,0,22309,185,20,2,184,184,0,0,1,null,181,181,3,3,1,1,0,0
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/rangesum05_false-unreach-call.i.ats,46,5,5,56,0,10806,98,13,17,11,56,0,11274,87,5,4,89,80,9,11,1,null,86,78,5,5,7,4,11,12
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/rangesum10_false-unreach-call.i.ats,46,5,5,56,0,9550,154,13,17,11,56,0,9749,143,10,4,143,134,9,7,null,1,142,134,5,5,7,4,11,8
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/rangesum20_false-unreach-call.i.ats,46,5,5,56,0,8686,269,13,17,11,56,0,8765,258,14,4,253,244,9,4,2,3,257,249,5,5,7,4,11,5
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/rangesum40_false-unreach-call.i.ats,46,5,5,56,0,8168,499,13,17,11,56,0,8200,488,39,4,473,464,9,2,1,2,487,479,5,5,7,4,11,3
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/rangesum60_false-unreach-call.i.ats,46,5,5,56,0,7979,729,13,17,11,56,0,7999,718,95,4,693,684,9,2,2,2,717,709,5,5,7,4,11,2
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/rangesum_false-unreach-call.i.ats,49,5,5,59,0,9551,347,468,1168,133,59,0,10939,214,14,15,299,178,121,41,7,2,291,177,13,11,43,26,133,39
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/recHanoi01_true-unreach-call_true-termination.c.ats,21,7,7,35,0,21060,344,1026,2409,142,35,0,23402,202,10,32,232,113,119,52,5,3,153,74,51,30,140,98,142,42
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/recHanoi03_true-unreach-call_true-termination.c.ats,16,4,4,24,0,23131,38,94,168,0,24,0,23791,38,1,10,37,36,1,3,null,1,24,24,4,4,10,10,0,0
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/rule60_list2.c_false-unreach-call_1.i.ats,37,12,12,61,0,11671,96,142,142,35,61,0,13842,61,3,14,91,50,41,46,null,1,65,36,17,13,14,12,35,37
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/s3_clnt.blast.01_false-unreach-call.i.cil.c.ats,402,3,3,408,0,1057,15867,51899,122231,12940,408,0,1185,2927,1479,20,12760,2326,10434,82,280,582,15863,2923,3,3,1,1,12940,82
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/s3_clnt.blast.02_false-unreach-call.i.cil.c.ats,400,3,3,406,0,1242,1713,142,311,175,406,0,1265,1538,61,2,1415,1274,141,10,2,4,1709,1534,3,3,1,1,175,11
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/s3_clnt.blast.03_false-unreach-call.i.cil.c.ats,400,3,3,406,0,1242,1713,142,311,175,406,0,1265,1538,75,2,1415,1274,141,10,4,5,1709,1534,3,3,1,1,175,11
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/s3_clnt.blast.03_true-unreach-call.i.cil.c.ats,400,3,3,406,0,1047,35508,242389,580665,31504,406,0,1146,4004,5015,30,28564,3200,25364,89,1464,2051,35504,4000,3,3,1,1,31504,89
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/s3_clnt.blast.04_false-unreach-call.i.cil.c.ats,400,3,3,406,0,1172,2799,951,2072,1011,406,0,1252,1788,93,3,2271,1454,817,36,5,9,2795,1784,3,3,1,1,1011,37
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/s3_clnt_1_false-unreach-call.BV.c.cil.c.ats,217,3,3,223,0,2403,1508,76,150,86,223,0,2448,1422,42,3,1100,1026,74,7,2,4,1504,1418,3,3,1,1,86,6
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/s3_clnt_1_false-unreach-call.cil.c.ats,218,3,3,224,0,2554,1107,46,101,55,224,0,2595,1052,41,2,791,746,45,6,1,2,1103,1048,3,3,1,1,55,5
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/s3_clnt_1_true-unreach-call.BV.c.cil.c.ats,217,3,3,223,0,2403,1508,76,150,86,223,0,2448,1422,50,3,1100,1026,74,7,1,4,1504,1418,3,3,1,1,86,6
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/s3_clnt_2_false-unreach-call.BV.c.cil.c.ats,216,3,3,222,0,2168,7411,481,820,558,222,0,2200,6853,278,5,5427,4956,471,9,11,16,7407,6849,3,3,1,1,558,8
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/s3_clnt_2_false-unreach-call_true-termination.cil.c.ats,219,3,3,225,0,2538,1112,46,101,55,225,0,2578,1057,38,2,796,751,45,6,1,2,1108,1053,3,3,1,1,55,5
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/s3_clnt_2_true-unreach-call.BV.c.cil.c.ats,216,3,3,222,0,2168,7411,481,820,558,222,0,2200,6853,292,5,5427,4956,471,9,10,14,7407,6849,3,3,1,1,558,8
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/s3_clnt_2_true-unreach-call_true-termination.cil.c.ats,219,3,3,225,0,2010,29011,14608,34880,12016,225,0,2074,16995,1921,13,22135,12630,9505,43,84,137,29007,16991,3,3,1,1,12016,42
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/s3_clnt_3.cil_true-unreach-call_true-termination.c.ats,215,3,3,221,0,2055,22729,11450,27410,9406,221,0,2129,13323,1343,7,17310,9857,7453,44,65,98,22725,13319,3,3,1,1,9406,42
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/s3_clnt_3_false-unreach-call.cil.c.ats,219,3,3,225,0,2538,1112,46,101,55,225,0,2578,1057,36,2,796,751,45,6,1,2,1108,1053,3,3,1,1,55,5
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/s3_clnt_3_true-unreach-call.BV.c.cil.c.ats,218,3,3,224,0,2104,16502,3725,8374,4006,224,0,2172,12496,975,9,12148,8947,3201,27,28,44,16498,12492,3,3,1,1,4006,25
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/s3_clnt_3_true-unreach-call.cil.c.ats,219,3,3,225,0,2013,29135,14065,33496,11633,225,0,2078,17502,1879,13,22194,12978,9216,42,89,154,29131,17498,3,3,1,1,11633,40
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/s3_clnt_4_false-unreach-call.cil.c.ats,219,3,3,225,0,2538,1112,46,101,55,225,0,2578,1057,41,2,796,751,45,6,1,2,1108,1053,3,3,1,1,55,5
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/s3_clnt_4_true-unreach-call.cil.c.ats,219,3,3,225,0,2011,28173,12627,30212,10711,225,0,2060,17462,1727,13,21490,13059,8431,40,81,142,28169,17458,3,3,1,1,10711,39
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/s3_false-unreach-call.i.ats,401,3,3,407,0,1062,12644,31600,73992,9898,407,0,1194,2746,853,18,10205,2188,8017,79,137,203,12640,2742,3,3,1,1,9898,79
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/s3_srvr.blast.07_false-unreach-call.i.cil.c.ats,436,3,3,442,0,977,31809,84305,166223,16902,442,0,1076,14907,2782,24,25235,10895,14340,57,412,649,31805,14903,3,3,1,1,16902,54
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/s3_srvr.blast.08_false-unreach-call.i.cil.c.ats,436,3,3,442,0,960,30008,382236,880276,27717,442,0,1157,2291,8045,87,24249,1800,22449,93,2125,4922,30004,2287,3,3,1,1,27717,93
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/s3_srvr.blast.08_true-unreach-call.i.cil.c.ats,438,3,3,444,0,975,24489,41902,86854,13517,444,0,1071,10972,1820,10,19444,8105,11339,59,183,281,24485,10968,3,3,1,1,13517,56
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/s3_srvr.blast.09_false-unreach-call.i.cil.c.ats,436,3,3,442,0,983,21558,32909,64747,10886,442,0,1076,10672,1477,15,17099,7891,9208,54,138,231,21554,10668,3,3,1,1,10886,51
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/s3_srvr.blast.09_true-unreach-call.i.cil.c.ats,436,3,3,442,0,964,25716,57832,132889,19338,442,0,1064,6378,1539,14,20741,4895,15846,77,248,348,25712,6374,3,3,1,1,19338,76
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/s3_srvr.blast.10_false-unreach-call.i.cil.c.ats,430,3,3,436,0,1150,2289,3887,8655,1504,436,0,1565,785,63,12,1830,600,1230,68,14,18,2285,781,3,3,1,1,1504,66
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/s3_srvr.blast.10_true-unreach-call.i.cil.c.ats,432,3,3,438,0,998,17103,25713,52958,9148,438,0,1100,7955,1106,10,13555,5879,7676,57,100,148,17099,7951,3,3,1,1,9148,54
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/s3_srvr.blast.11_false-unreach-call.i.cil.c.ats,436,3,3,442,0,1103,2428,4,4,1,442,0,1103,2427,138,3,1983,1981,2,1,3,6,2424,2423,3,3,1,1,1,1
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/s3_srvr.blast.12_false-unreach-call.i.cil.c.ats,440,3,3,446,0,1076,3516,10109,23531,2808,446,0,1588,708,153,18,2782,546,2236,81,46,50,3512,704,3,3,1,1,2808,80
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/s3_srvr.blast.12_true-unreach-call.i.cil.c.ats,442,3,3,448,0,984,11028,5561,11771,5017,448,0,1036,6011,747,4,8784,4694,4090,47,28,42,11024,6007,3,3,1,1,5017,46
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/s3_srvr.blast.13_false-unreach-call.i.cil.c.ats,436,3,3,442,0,979,25263,50086,99334,13323,442,0,1071,11940,1893,19,20057,8831,11226,56,236,402,25259,11936,3,3,1,1,13323,53
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/s3_srvr.blast.13_true-unreach-call.i.cil.c.ats,436,3,3,442,0,963,25860,59695,138109,19761,442,0,1059,6099,1729,14,20876,4715,16161,78,300,394,25856,6095,3,3,1,1,19761,77
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/s3_srvr.blast.14_false-unreach-call.i.cil.c.ats,446,3,3,452,0,1065,3542,10136,23639,2828,452,0,1574,714,147,18,2795,549,2246,81,43,53,3538,710,3,3,1,1,2828,80
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/s3_srvr.blast.14_true-unreach-call.i.cil.c.ats,448,3,3,454,0,953,34744,54134,112626,17935,454,0,1039,16809,2659,9,27480,12361,15119,56,259,393,34740,16805,3,3,1,1,17935,52
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/s3_srvr.blast.15_false-unreach-call.i.cil.c.ats,442,3,3,448,0,962,19100,150552,347474,17200,448,0,1204,1900,3189,52,15309,1464,13845,91,1407,1212,19096,1896,3,3,1,1,17200,91
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/s3_srvr.blast.15_true-unreach-call.i.cil.c.ats,444,3,3,450,0,959,31362,53453,110874,17343,450,0,1048,14019,3389,10,24900,10353,14547,59,309,363,31358,14015,3,3,1,1,17343,56
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/s3_srvr.blast.16_false-unreach-call.i.cil.c.ats,452,3,3,458,0,929,30584,389360,901648,28269,458,0,1122,2315,8678,87,24633,1816,22817,93,2344,5340,30580,2311,3,3,1,1,28269,93
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/s3_srvr_11_false-unreach-call.cil.c.ats,259,3,3,265,0,1727,12034,5364,12876,5061,265,0,1786,6973,525,17,9158,5208,3950,44,34,51,12030,6969,3,3,1,1,5061,43
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/s3_srvr_12_false-unreach-call.cil.c.ats,294,3,3,300,0,1572,12525,14430,37050,9018,300,0,1681,3507,1807,13,9243,2561,6682,73,234,292,12521,3503,3,3,1,1,9018,72
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/s3_srvr_13_false-unreach-call.cil.c.ats,266,3,3,272,0,1993,1882,180,341,241,272,0,2012,1641,35,4,1348,1185,163,13,2,3,1878,1637,3,3,1,1,241,13
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/s3_srvr_14_false-unreach-call.cil.c.ats,263,3,3,269,0,1763,5280,4317,10184,2617,269,0,1869,2663,279,21,3982,1982,2000,51,20,161,5276,2659,3,3,1,1,2617,50
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/s3_srvr_1_alt_true-unreach-call.BV.c.cil.c.ats,242,3,3,248,0,1822,9623,6653,16478,5332,248,0,1893,4291,1610,8,7453,3296,4157,56,106,111,9619,4287,3,3,1,1,5332,56
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/s3_srvr_1_true-unreach-call.BV.c.cil.c.ats,242,3,3,248,0,1838,10981,8804,21946,6592,248,0,1910,4389,677,9,8409,3336,5073,61,44,56,10977,4385,3,3,1,1,6592,61
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/s3_srvr_1_true-unreach-call.cil.c.ats,246,4,4,254,0,1848,4748,2607,6459,1918,254,0,1891,2830,584,7,3659,2201,1458,40,220,48,4743,2825,4,4,1,1,1918,41
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/s3_srvr_1a_true-unreach-call.cil.c.ats,76,2,2,80,0,7166,386,14,9,7,80,0,7291,379,15,4,281,272,9,4,1,1,383,376,2,2,1,1,7,2
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/s3_srvr_2_true-unreach-call.cil.c.ats,243,3,3,249,0,1819,11614,3017,6295,3089,249,0,1862,8525,825,6,8940,6457,2483,28,83,71,11610,8521,3,3,1,1,3089,27
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/s3_srvr_3_alt_true-unreach-call.BV.c.cil.c.ats,240,3,3,246,0,1926,7524,2659,6398,2720,246,0,1998,4804,900,7,5597,3504,2093,38,51,90,7520,4800,3,3,1,1,2720,37
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/s3_srvr_3_true-unreach-call.cil.c.ats,243,3,3,249,0,1872,6260,1751,4126,1864,249,0,1901,4396,307,5,4762,3345,1417,30,14,17,6256,4392,3,3,1,1,1864,30
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/s3_srvr_4_true-unreach-call.cil.c.ats,243,3,3,249,0,1875,10025,2230,4593,2378,249,0,1913,7647,1238,6,7510,5654,1856,25,46,64,10021,7643,3,3,1,1,2378,24
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/s3_srvr_8_true-unreach-call.cil.c.ats,255,3,3,261,0,1765,6865,2947,7197,2315,261,0,1773,4550,467,8,5271,3539,1732,33,19,34,6861,4546,3,3,1,1,2315,34
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/sanfoundry_02_true-unreach-call_ground.i.ats,35,4,4,43,0,13867,566,6,12,5,43,0,13886,561,72,3,408,404,4,1,5,1,559,554,4,4,3,3,5,1
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/sanfoundry_27_true-unreach-call_ground.i.ats,24,3,3,30,0,18009,427,5,7,3,30,0,18045,424,99,3,344,341,3,1,1,2,422,419,3,3,2,2,3,1
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/sendmail-close-angle_true-unreach-call.i.ats,29,10,10,49,0,14620,213,1351,2362,71,49,0,19325,142,382,24,197,106,91,47,298,72,134,67,40,38,39,37,71,34
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/sep10_true-unreach-call.i.ats,44,5,5,54,0,8706,3137,39240,94098,1395,54,0,9250,1742,969,120,2598,1478,1120,44,226,482,2835,1690,17,13,285,39,1395,45
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/sep20_true-unreach-call.i.ats,44,5,5,54,0,8752,2982,15584,40202,804,54,0,9036,2178,413,58,2490,1865,625,26,161,95,2788,2154,10,8,184,16,804,27
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/sep40_true-unreach-call.i.ats,44,5,5,54,0,10032,284,10,14,8,54,0,10117,276,11,3,241,233,8,4,null,1,275,267,5,5,4,4,8,3
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/sep60_true-unreach-call.i.ats,44,5,5,54,0,9786,386,10,14,8,54,0,9842,378,15,3,326,318,8,3,1,null,377,369,5,5,4,4,8,3
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/sep_true-unreach-call.i.ats,47,5,5,57,0,9601,509,2031,5825,220,57,0,11188,289,28,28,407,221,186,46,17,6,408,234,15,12,86,43,220,44
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/seq_true-unreach-call.i.ats,25,3,3,31,0,31079,1403,66824,164937,1234,31,0,25926,169,16261,182,1179,140,1039,89,646,15593,980,138,212,16,211,15,1234,88
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/simple_built_from_end_true-unreach-call.i.ats,29,3,2,34,0,14861,61,7,9,6,34,0,15241,55,2,2,60,54,6,10,null,1,58,52,2,2,1,1,6,10
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/simple_false-unreach-call1.i.ats,14,3,3,20,0,25468,144,1,1,0,20,0,25468,144,8,2,144,144,0,0,null,1,140,140,3,3,1,1,0,0
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/simple_false-unreach-call4.i.ats,14,3,3,20,0,25983,110,1,1,0,20,0,25983,110,7,2,110,110,0,0,1,null,106,106,3,3,1,1,0,0
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/simple_true-unreach-call1.i.ats,14,3,3,20,0,27335,68,1,1,0,20,0,27335,68,2,2,68,68,0,0,null,1,64,64,3,3,1,1,0,0
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/simple_true-unreach-call3.i.ats,14,3,3,20,0,26411,92,1,1,0,20,0,26411,92,9,2,92,92,0,0,1,1,88,88,3,3,1,1,0,0
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/simple_true-unreach-call4.i.ats,14,3,3,20,0,27443,66,1,1,0,20,0,27443,66,2,2,66,66,0,0,null,null,62,62,3,3,1,1,0,0
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/soft_float_1_true-unreach-call.c.cil.c.ats,96,11,11,118,0,7359,676,1907,4081,325,118,0,7769,351,24,25,504,251,253,51,11,9,561,281,58,32,57,38,325,49
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/soft_float_2_true-unreach-call.c.cil.c.ats,70,8,8,86,0,8690,156,185,291,35,86,0,9396,121,5,14,119,88,31,27,2,1,119,93,11,9,26,19,35,23
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/soft_float_3_true-unreach-call.c.cil.c.ats,70,8,8,86,0,9277,207,233,665,66,86,0,9900,141,5,14,155,102,53,35,2,1,151,105,17,12,39,24,66,32
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/sorting_bubblesort_true-unreach-call_ground.i.ats,33,3,3,39,0,13020,833,7,11,6,39,0,13027,827,71,3,668,663,5,1,1,1,828,822,3,3,2,2,6,1
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/sorting_selectionsort_false-unreach-call2_ground.i.ats,53,5,5,63,0,9086,411,28,73,32,63,0,8783,379,27,3,327,303,24,8,1,1,398,370,7,5,6,4,32,8
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/sorting_selectionsort_false-unreach-call_ground.i.ats,53,5,5,63,0,8954,747,105,277,78,63,0,8383,669,48,4,592,535,57,10,1,3,726,660,11,5,10,4,78,11
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/sorting_selectionsort_true-unreach-call_ground.i.ats,53,5,5,63,0,8925,767,105,277,78,63,0,8368,689,45,4,608,551,57,10,1,2,746,680,11,5,10,4,78,11
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/splice_true-unreach-call.i.ats,69,4,2,75,0,5879,230,166,328,82,75,0,6292,148,4,7,215,138,77,36,1,1,227,145,2,2,1,1,82,36
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/standard_allDiff2_false-unreach-call_ground.i.ats,35,3,3,41,0,12033,1917,102,249,124,41,0,12049,1793,131,3,1541,1441,100,7,3,4,1912,1788,3,3,2,2,124,7
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/standard_copy1_false-unreach-call_ground.i.ats,22,3,3,28,0,16184,266,4,3,1,28,0,16249,265,29,3,265,263,2,1,1,1,261,260,3,3,2,2,1,1
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/standard_copy3_true-unreach-call_ground.i.ats,34,3,3,40,0,10263,687,6,3,3,40,0,10280,684,40,3,684,680,4,1,1,1,682,679,3,3,2,2,3,1
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/standard_copy4_false-unreach-call_ground.i.ats,40,3,3,46,0,8723,839,7,3,4,46,0,8735,835,61,3,835,830,5,1,2,1,834,830,3,3,2,2,4,1
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/standard_copy4_true-unreach-call_ground.i.ats,40,3,3,46,0,8723,839,7,3,4,46,0,8735,835,57,3,835,830,5,1,1,2,834,830,3,3,2,2,4,1
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/standard_copy5_false-unreach-call_ground.i.ats,46,3,3,52,0,7621,895,8,3,5,52,0,7632,890,43,3,890,884,6,1,1,2,890,885,3,3,2,2,5,1
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/standard_copy5_true-unreach-call_ground.i.ats,46,3,3,52,0,7587,985,8,3,5,52,0,7596,980,50,3,980,974,6,1,1,1,980,975,3,3,2,2,5,1
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/standard_copy6_false-unreach-call_ground.i.ats,52,3,3,58,0,6691,1215,9,3,6,58,0,6698,1209,90,3,1209,1202,7,1,1,2,1210,1204,3,3,2,2,6,1
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/standard_copy7_false-unreach-call_ground.i.ats,58,3,3,64,0,6008,1331,10,3,7,64,0,6014,1324,92,3,1324,1316,8,1,2,2,1326,1319,3,3,2,2,7,1
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/standard_copy7_true-unreach-call_ground.i.ats,58,3,3,64,0,6000,1373,10,3,7,64,0,6005,1366,81,3,1366,1358,8,1,2,2,1368,1361,3,3,2,2,7,1
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/standard_copyInitSum2_true-unreach-call_ground.i.ats,33,3,3,39,0,10595,637,5,3,2,39,0,10614,635,41,3,634,631,3,1,null,2,632,630,3,3,2,2,2,1
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/standard_copyInitSum3_true-unreach-call_ground.i.ats,39,3,3,45,0,8959,793,6,3,3,45,0,8972,790,56,3,789,785,4,1,1,2,788,785,3,3,2,2,3,1
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/standard_copyInitSum_true-unreach-call_ground.i.ats,33,3,3,39,0,10602,629,5,3,2,39,0,10620,627,39,3,626,623,3,1,1,1,624,622,3,3,2,2,2,1
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/standard_copyInit_true-unreach-call_ground.i.ats,27,3,3,33,0,13017,444,4,3,1,33,0,13048,443,36,3,442,440,2,1,1,1,439,438,3,3,2,2,1,1
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/standard_find_true-unreach-call_ground.i.ats,21,3,3,27,0,24180,331,3818,7476,92,27,0,31678,239,162,34,330,206,124,38,17,139,264,172,34,34,33,33,92,28
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/standard_init1_true-unreach-call_ground.i.ats,21,3,3,27,0,17242,199,3,3,0,27,0,17329,199,17,3,198,197,1,1,null,2,194,194,3,3,2,2,0,0
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/standard_init3_false-unreach-call_ground.i.ats,31,3,3,37,0,11380,501,3,3,0,37,0,11403,501,39,3,498,497,1,1,1,1,496,496,3,3,2,2,0,0
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/standard_init3_true-unreach-call_ground.i.ats,31,3,3,37,0,11387,495,3,3,0,37,0,11411,495,29,3,492,491,1,1,1,null,490,490,3,3,2,2,0,0
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/standard_init4_false-unreach-call_ground.i.ats,36,3,3,42,0,9777,631,3,3,0,42,0,9792,631,36,3,627,626,1,1,null,1,626,626,3,3,2,2,0,0
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/standard_init4_true-unreach-call_ground.i.ats,36,3,3,42,0,9812,591,3,3,0,42,0,9829,591,38,3,587,586,1,1,null,1,586,586,3,3,2,2,0,0
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/standard_init6_false-unreach-call_ground.i.ats,46,3,3,52,0,7637,879,3,3,0,52,0,7646,879,58,3,873,872,1,1,null,2,874,874,3,3,2,2,0,0
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/standard_init6_true-unreach-call_ground.i.ats,46,3,3,52,0,7626,903,3,3,0,52,0,7635,903,72,3,897,896,1,1,2,1,898,898,3,3,2,2,0,0
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/standard_init7_false-unreach-call_ground.i.ats,51,3,3,57,0,6872,1037,3,3,0,57,0,6879,1037,72,3,1030,1029,1,1,2,2,1032,1032,3,3,2,2,0,0
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/standard_init7_true-unreach-call_ground.i.ats,51,3,3,57,0,6872,1037,3,3,0,57,0,6879,1037,59,3,1030,1029,1,1,1,2,1032,1032,3,3,2,2,0,0
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/standard_init8_true-unreach-call_ground.i.ats,56,3,3,62,0,6260,1151,3,3,0,62,0,6265,1151,63,3,1143,1142,1,1,1,1,1146,1146,3,3,2,2,0,0
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/standard_init9_false-unreach-call_ground.i.ats,61,3,3,67,0,5749,1257,3,3,0,67,0,5754,1257,106,3,1248,1247,1,1,1,2,1252,1252,3,3,2,2,0,0
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/standard_init9_true-unreach-call_ground.i.ats,61,3,3,67,0,5749,1257,3,3,0,67,0,5754,1257,141,3,1248,1247,1,1,2,3,1252,1252,3,3,2,2,0,0
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/standard_minInArray_true-unreach-call_ground.i.ats,24,3,3,30,0,17967,457,5,7,3,30,0,18000,454,32,3,368,365,3,1,1,1,452,449,3,3,2,2,3,1
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/standard_palindrome_true-unreach-call_ground.i.ats,22,3,3,28,0,16069,299,4,3,1,28,0,16127,298,30,3,298,296,2,1,null,1,294,293,3,3,2,2,1,1
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/standard_reverse_true-unreach-call_ground.i.ats,22,3,3,28,0,16060,302,4,3,1,28,0,16117,301,22,3,301,299,2,1,null,1,297,296,3,3,2,2,1,1
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/standard_seq_init_true-unreach-call_ground.i.ats,21,3,3,27,0,17188,207,3,3,0,27,0,17272,207,18,3,206,205,1,1,null,1,202,202,3,3,2,2,0,0
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/standard_strcmp_true-unreach-call_ground.i.ats,39,4,4,47,0,9159,463,9,8,3,47,0,9203,460,35,4,462,457,5,2,null,1,456,453,4,4,3,3,3,1
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/standard_strcpy_original_true-unreach-call.i.ats,21,3,3,27,0,24273,299,3113,6081,83,27,0,31842,216,747,31,298,186,112,38,13,728,238,155,31,31,30,30,83,28
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/standard_two_index_02_true-unreach-call.i.ats,21,3,3,27,0,31754,348,4515,11328,235,27,0,18465,113,81,48,300,111,189,63,26,42,249,108,50,3,49,2,235,68
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/standard_two_index_04_true-unreach-call.i.ats,21,3,3,27,0,31752,460,8067,20224,315,27,0,17882,145,186,64,396,143,253,64,64,97,329,140,66,3,65,2,315,69
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/standard_two_index_05_true-unreach-call.i.ats,21,3,3,27,0,31752,495,9387,23529,340,27,0,17750,155,258,69,426,153,273,65,86,150,354,150,71,3,70,2,340,69
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/standard_two_index_06_true-unreach-call.i.ats,21,3,3,27,0,31752,495,9387,23529,340,27,0,17750,155,270,69,426,153,273,65,81,156,354,150,71,3,70,2,340,69
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/standard_two_index_07_true-unreach-call.i.ats,21,3,3,27,0,31752,495,9387,23529,340,27,0,17750,155,256,69,426,153,273,65,69,166,354,150,71,3,70,2,340,69
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/standard_two_index_09_true-unreach-call.i.ats,21,3,3,27,0,31752,488,9115,22848,335,27,0,17775,153,210,68,420,151,269,65,66,125,349,148,70,3,69,2,335,69
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/standard_vararg_true-unreach-call_ground.i.ats,21,3,3,27,0,24191,321,3575,6995,89,27,0,31676,232,1595,33,320,200,120,38,17,1573,256,167,33,33,32,32,89,28
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/standard_vector_difference_true-unreach-call_ground.i.ats,21,3,3,27,0,17175,209,3,3,0,27,0,17258,209,15,3,208,207,1,1,1,null,204,204,3,3,2,2,0,0
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/stateful_check_false-unreach-call.i.ats,65,15,15,95,0,8744,424,222,336,130,95,0,9157,294,4,13,293,194,99,34,1,1,378,255,28,21,18,18,130,31
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/string_concat-noarr_true-unreach-call.i.ats,26,3,3,32,0,15124,628,11705,23407,380,32,0,14016,248,227,77,551,247,304,56,57,129,624,244,3,3,1,1,380,61
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/string_false-unreach-call.i.ats,40,3,3,46,0,19941,96,76,149,35,46,0,14470,61,2,6,81,56,25,31,1,1,87,57,8,3,1,1,35,37
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/string_true-unreach-call.i.ats,40,3,3,46,0,13462,208,125,311,78,46,0,11934,130,4,8,174,116,58,34,1,1,201,126,6,3,1,1,78,38
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/sum01_bug02_false-unreach-call_true-termination.i.ats,18,3,3,24,0,25267,50,8,9,6,24,0,25636,44,1,3,47,42,5,11,1,null,46,40,3,3,1,1,6,12
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/sum01_bug02_sum01_bug02_base.case_false-unreach-call_true-termination.i.ats,17,3,3,23,0,29553,29,1,1,0,23,0,29553,29,1,2,28,28,0,0,null,1,25,25,3,3,1,1,0,0
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/sum01_true-unreach-call_true-termination.i.ats,15,3,3,21,0,23925,144,1,1,0,21,0,23925,144,5,2,144,144,0,0,1,null,140,140,3,3,1,1,0,0
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/sum03_false-unreach-call_true-termination.i.ats,17,3,3,23,0,28571,111,449,843,29,23,0,36873,82,15,13,110,70,40,37,1,13,86,57,13,13,12,12,29,27
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/sum03_true-unreach-call_false-termination.i.ats,14,3,3,20,0,33103,380,9495,18725,156,20,0,51955,224,2276,55,380,171,209,55,43,2231,271,115,55,55,54,54,156,42
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/sum04_false-unreach-call_true-termination.i.ats,17,3,3,23,0,27687,49,1,1,0,23,0,27687,49,2,2,44,44,0,0,null,1,45,45,3,3,1,1,0,0
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/sum05_true-unreach-call.i.ats,43,5,5,53,0,10594,153,81,161,14,53,0,11075,139,3,5,144,128,16,12,1,1,136,122,7,7,10,10,14,10
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/sum10_true-unreach-call.i.ats,43,5,5,53,0,9532,238,111,221,14,53,0,9739,224,5,5,229,213,16,7,2,1,221,207,7,7,10,10,14,6
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/sum20_true-unreach-call.i.ats,43,5,5,53,0,8918,250,3,2,0,53,0,8954,250,6,3,247,246,1,1,null,1,241,241,5,5,4,4,0,0
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/sum40_true-unreach-call.i.ats,43,5,5,53,0,8367,470,3,2,0,53,0,8385,470,22,3,467,466,1,1,null,1,461,461,5,5,4,4,0,0
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/sum60_true-unreach-call.i.ats,43,5,5,53,0,8170,690,3,2,0,53,0,8182,690,42,3,687,686,1,1,1,1,681,681,5,5,4,4,0,0
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/sum_10x0_false-unreach-call.c.ats,14,4,4,22,0,23286,46,178,330,0,22,0,23828,46,2,13,45,44,1,3,1,1,29,29,4,4,13,13,0,0
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/sum_10x0_true-unreach-call.c.ats,14,4,4,22,0,23286,46,178,330,0,22,0,23828,46,2,13,45,44,1,3,1,1,29,29,4,4,13,13,0,0
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/sum_15x0_false-unreach-call.c.ats,14,4,4,22,0,21448,61,378,720,0,22,0,21819,61,4,18,60,59,1,2,3,null,39,39,4,4,18,18,0,0
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/sum_15x0_true-unreach-call.c.ats,14,4,4,22,0,21448,61,378,720,0,22,0,21819,61,2,18,60,59,1,2,1,1,39,39,4,4,18,18,0,0
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/sum_20x0_false-unreach-call.c.ats,14,4,4,22,0,20341,76,653,1260,0,22,0,20620,76,4,23,75,74,1,2,3,1,49,49,4,4,23,23,0,0
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/sum_25x0_false-unreach-call.c.ats,14,4,4,22,0,19600,91,1003,1950,0,22,0,19824,91,9,28,90,89,1,2,6,2,59,59,4,4,28,28,0,0
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/sum_non_true-unreach-call.c.ats,14,4,4,22,0,20726,70,534,1026,0,22,0,21037,70,5,21,69,68,1,2,3,1,45,45,4,4,21,21,0,0
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/sum_true-unreach-call.i.ats,46,5,5,56,0,8591,307,121,218,86,56,0,9265,221,9,6,300,211,89,30,1,1,291,205,7,7,9,9,86,29
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/test_locks_10_true-unreach-call.c.ats,73,2,2,77,0,5055,35078,599296,606720,8703,77,0,5239,26375,49023,769,31751,23049,8702,28,3733,43522,35075,26372,2,2,1,1,8703,25
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/test_locks_5_true-unreach-call_false-termination.c.ats,43,2,2,47,0,9977,422,616,672,79,47,0,10878,343,167,25,359,273,86,24,1,2,419,340,2,2,1,1,79,19
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/test_locks_6_true-unreach-call_false-termination.c.ats,49,2,2,53,0,8071,1462,2704,2976,351,53,0,8546,1111,40,49,1271,921,350,28,9,17,1459,1108,2,2,1,1,351,25
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/test_locks_7_true-unreach-call_false-termination.c.ats,55,2,2,59,0,7030,3334,10112,10752,799,59,0,7392,2535,209,97,2919,2121,798,28,41,94,3331,2532,2,2,1,1,799,24
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/test_locks_8_true-unreach-call_false-termination.c.ats,61,2,2,65,0,6208,7366,38848,40320,1791,65,0,6487,5575,1116,193,6535,4745,1790,28,277,669,7363,5572,2,2,1,1,1791,25
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/test_locks_9_true-unreach-call.c.ats,67,2,2,71,0,5569,16134,151808,155136,3967,71,0,5793,12167,6752,385,14471,10505,3966,28,661,5414,16131,12164,2,2,1,1,3967,25
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/token_ring.01_false-unreach-call_false-termination.cil.c.ats,152,30,30,212,0,3705,7428,257109,656496,4001,212,0,4744,3427,74479,601,5349,2093,3256,61,2637,71721,4287,1860,937,526,2204,1041,4001,54
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/token_ring.01_true-unreach-call_false-termination.cil.c.ats,141,29,29,199,0,3915,7282,252006,651046,4712,199,0,5073,2570,74169,593,5263,1607,3656,70,2400,71657,4197,1375,929,426,2156,769,4712,65
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/transmitter.01_false-unreach-call_false-termination.cil.c.ats,136,28,28,192,0,4593,3954,59582,128608,2348,192,0,5638,1606,19551,278,2681,958,1723,65,1007,18367,2156,851,590,278,1208,477,2348,60
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/underapprox_false-unreach-call1.i.ats,14,3,3,20,0,33923,24,1,1,0,20,0,33923,24,1,2,24,24,0,0,null,null,20,20,3,3,1,1,0,0
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/underapprox_false-unreach-call2.i.ats,14,3,3,20,0,33923,24,1,1,0,20,0,33923,24,1,2,24,24,0,0,null,1,20,20,3,3,1,1,0,0
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/underapprox_true-unreach-call1.i.ats,14,3,3,20,0,33131,26,1,1,0,20,0,33131,26,1,2,26,26,0,0,null,1,22,22,3,3,1,1,0,0
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/underapprox_true-unreach-call2.i.ats,14,3,3,20,0,33923,24,1,1,0,20,0,33923,24,1,2,24,24,0,0,null,null,20,20,3,3,1,1,0,0
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/up_true-unreach-call.i.ats,20,3,3,26,0,24872,436,6693,13179,127,26,0,32357,309,331,44,434,266,168,39,183,136,347,222,45,44,44,43,127,30
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/usb_urb-drivers-hid-usbhid-usbmouse.ko_false-unreach-call.cil.out.i.pp.i.ats,480,47,45,572,0,1717,4583,88446,261435,3152,572,0,1487,1431,5212,263,3658,1107,2551,70,728,4240,3283,1133,564,121,736,177,3152,69
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/usb_urb-drivers-input-misc-keyspan_remote.ko_false-unreach-call.cil.out.i.pp.i.ats,875,59,57,991,0,1266,9418,355732,1514346,8130,991,0,972,1288,32781,470,7094,1025,6069,86,6165,26457,6396,1025,1159,107,1863,156,8130,87
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/usb_urb-drivers-input-tablet-kbtab.ko_true-unreach-call.cil.out.i.pp.i.ats,423,43,41,507,0,1729,4349,58738,232809,3042,507,0,1653,1307,2439,229,3270,1014,2256,69,686,1662,3198,1024,404,112,747,171,3042,70
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/usb_urb-drivers-media-dvb-ttusb-dec-ttusb_dec.ko_false-unreach-call.cil.out.i.pp.i.ats,2684,186,184,3054,0,269,12995,134790,85007,4924,3054,0,309,8071,23831,472,10882,6191,4691,44,591,22957,10694,6292,886,632,1415,1147,4924,38
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/usb_urb-drivers-staging-lirc-lirc_imon.ko_false-unreach-call.cil.out.i.pp.i.ats,827,42,41,910,0,896,4373,24721,72924,1849,910,0,881,2524,1031,165,3594,2074,1520,43,156,781,3694,2265,218,115,461,144,1849,43
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/usb_urb-drivers-usb-misc-iowarrior.ko_false-unreach-call.cil.out.i.pp.i.ats,1403,118,116,1637,0,674,20301,279558,1342573,10547,1637,0,635,9754,59683,443,13865,6472,7393,54,5204,53917,15068,7585,2034,815,3199,1354,10547,52
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/usb_urb-drivers-usb-serial-ir-usb.ko_true-unreach-call.cil.out.i.pp.i.ats,772,33,32,837,0,1003,1653,2814,2817,781,837,0,1086,872,40,60,1400,728,672,48,7,19,1495,776,75,45,83,51,781,48
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/verisec_sendmail__tTflag_arr_one_loop_false-unreach-call.i.ats,32,3,3,38,0,13904,88,1,1,0,38,0,13904,88,1,2,87,87,0,0,null,null,84,84,3,3,1,1,0,0
Automata/nwaOperations/MinimizationBenchmarks/reachRAsmaller1MiB/vogal_false-unreach-call.i.ats,47,3,3,53,0,10051,6534,113718,288803,5937,53,0,8831,597,2134,128,5231,514,4717,91,660,1165,6473,593,60,3,1,1,5937,91
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/32_1_cilled_true-unreach-call_ok_nondet_linux-3.4-32_1-drivers--input--gameport--lightning.ko-ldv_main0_sequence_infinite_withcheck_stateful.cil.out.c.ats,428,64,64,556,0,1260,859,2010,3854,301,556,0,1332,558,99,23,730,466,264,37,37,36,699,455,72,51,88,52,301,36
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/Urban-2013WST-Fig2-modified1000-alloca_true-termination.c.i.ats,29,2,2,33,0,12743,250,2,2,2,33,0,12753,248,8,2,249,247,2,1,1,1,247,245,2,2,1,1,2,1
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/byte_add_1_true-unreach-call.c.ats,77,4,4,85,0,4579,26027,307863,628788,23325,85,0,4820,2702,4930,88,24655,2475,22180,90,1245,2101,26023,2698,3,3,1,1,23325,90
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/byte_add_1_true-unreach-call.i.ats,77,4,4,85,0,4534,16047,159594,321594,14194,85,0,4841,1853,2422,101,15373,1705,13668,89,599,1124,16043,1849,3,3,1,1,14194,89
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/byte_add_2_true-unreach-call.c.ats,77,4,4,85,0,4531,12604,213276,432994,10243,85,0,4747,2361,3951,156,12093,2202,9891,82,1044,2382,12600,2357,3,3,1,1,10243,82
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/byte_add_2_true-unreach-call.i.ats,77,4,4,85,0,4530,11978,90656,182082,9967,85,0,4813,2011,1296,71,11498,1857,9641,84,336,520,11974,2007,3,3,1,1,9967,84
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/byte_add_false-unreach-call.c.ats,77,4,4,85,0,4543,9986,154335,310946,7639,85,0,4807,2347,3012,171,9567,2162,7405,78,711,2032,9982,2343,3,3,1,1,7639,77
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/byte_add_false-unreach-call.i.ats,77,4,4,85,0,4765,7239,46667,95582,5787,85,0,5113,1452,590,87,6626,1275,5351,81,174,264,7235,1448,3,3,1,1,5787,80
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/elevator_spec1_product25_true-unreach-call.cil.c.ats,760,115,115,990,0,1044,5585,32346,58757,2566,990,0,1174,3019,1087,182,3336,1726,1610,49,119,946,4501,2278,520,354,564,387,2566,46
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/elevator_spec2_product21_true-unreach-call.cil.c.ats,767,117,117,1001,0,1046,5780,41275,35172,3621,1001,0,1193,2159,2593,252,3602,1256,2346,66,112,2453,4231,1467,677,302,872,390,3621,63
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/elevator_spec3_product17_true-unreach-call.cil.c.ats,748,120,120,988,0,1050,7207,55881,59252,3249,988,0,1185,3958,5025,284,4383,2241,2142,49,189,4792,5484,2785,778,509,945,664,3249,46
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/id_build_true-unreach-call.i.ats,21,4,4,29,0,38552,70,134,266,0,29,0,39288,70,2,8,54,53,1,2,null,1,35,35,18,18,17,17,0,0
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/java_Nested-alloca_true-termination.c.i.ats,44,2,2,48,0,11298,87,2,2,2,48,0,11387,85,2,2,86,84,2,3,null,null,84,82,2,2,1,1,2,3
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/kundu1_false-unreach-call_false-termination.cil.c.ats,143,30,30,203,0,3875,1980,19985,24880,1228,203,0,5036,752,617,153,1554,501,1053,68,54,553,1400,442,248,134,332,176,1228,63
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/kundu2_false-unreach-call_false-termination.cil.c.ats,180,35,35,250,0,3204,6977,170676,175634,4228,250,0,4344,2749,28242,493,4950,1586,3364,68,703,27482,4752,1506,741,430,1484,813,4228,61
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/kundu_true-unreach-call_false-termination.cil.c.ats,182,35,35,252,0,3187,7025,170952,176738,4390,252,0,4298,2635,32081,493,4974,1519,3455,70,777,31252,4800,1461,741,404,1484,770,4390,63
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/main2_true-unreach-call_drivers-media-video-tlg2300-poseidon-ko--32_7a--4a349aa.c.ats,912,94,94,1100,0,661,917,903,0,0,1100,0,697,917,34,43,811,769,42,6,1,5,776,776,71,71,70,70,0,0
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/main3_false-unreach-call_drivers-staging-usbip-vhci-hcd-ko--132_1a--927c3fa.c.ats,2490,342,342,3174,0,238,1771,1334,12,9,3174,0,246,1762,25,52,1489,1430,59,4,3,7,1442,1435,165,164,164,163,9,1
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/main3_true-unreach-call_drivers-staging-usbip-vhci-hcd-ko--132_1a--927c3fa-1.c.ats,2445,331,331,3107,0,240,1738,1035,0,0,3107,0,248,1738,29,46,1463,1418,45,4,3,6,1427,1427,156,156,155,155,0,0
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/mem_slave_tlm.1_true-unreach-call_false-termination.cil.c.ats,511,13,13,537,0,1505,2260,2325,5584,425,537,0,1481,1835,35,29,1491,1164,327,22,12,8,2182,1777,32,22,46,36,425,19
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/mem_slave_tlm.2_true-unreach-call_false-termination.cil.c.ats,515,13,13,541,0,1506,2314,2381,5810,449,541,0,1486,1865,38,29,1522,1183,339,23,12,9,2233,1804,33,23,48,38,449,20
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/mem_slave_tlm.3_true-unreach-call_false-termination.cil.c.ats,519,13,13,545,0,1510,2789,3472,7904,588,545,0,1520,2201,54,39,1890,1437,453,24,17,14,2685,2121,44,32,60,48,588,22
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/mem_slave_tlm.4_true-unreach-call_false-termination.cil.c.ats,523,13,13,549,0,1500,2837,3604,8432,653,549,0,1521,2184,56,39,1914,1422,492,26,16,14,2733,2104,44,32,60,48,653,24
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/minepump_spec1_product48_true-unreach-call.cil.c.ats,117,35,35,187,0,4156,1230,12704,6134,554,187,0,5127,676,427,147,978,438,540,56,22,400,737,379,206,122,287,175,554,46
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/minepump_spec2_product57_true-unreach-call.cil.c.ats,123,34,34,191,0,3958,331,1087,310,57,191,0,4704,274,10,45,275,195,80,30,2,6,209,171,53,46,69,57,57,18
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/minepump_spec3_product36_false-unreach-call.cil.c.ats,107,29,29,165,0,4720,1184,12108,6556,529,165,0,5852,655,405,141,960,431,529,56,22,379,745,384,192,115,247,156,529,45
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/minepump_spec3_product64_false-unreach-call.cil.c.ats,137,41,41,219,0,3641,3626,81166,40108,1762,219,0,4435,1864,11950,371,2758,1139,1619,59,186,11737,2121,982,600,327,905,555,1762,49
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/minepump_spec5_product51_true-unreach-call.cil.c.ats,121,35,35,191,0,4116,1267,13171,13236,584,191,0,4998,683,235,143,977,428,549,57,36,193,743,367,207,118,317,198,584,47
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/nested_false-unreach-call1.i.ats,19,3,3,25,0,25534,25,2,2,2,25,0,26280,23,0,2,24,22,2,9,null,null,22,20,2,2,1,1,2,8
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/nested_true-unreach-call1.i.ats,19,3,3,25,0,25534,25,2,2,2,25,0,26280,23,1,2,24,22,2,9,null,null,22,20,2,2,1,1,2,8
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/pals_STARTPALS_ActiveStandby_false-unreach-call.4_1.ufo.BOUNDED-10.pals.c.ats,280,41,41,362,0,2662,1664,8961,12071,888,362,0,2821,776,225,106,1230,526,704,58,28,191,1110,548,240,102,314,126,888,54
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/pals_STARTPALS_ActiveStandby_false-unreach-call.4_2.ufo.UNBOUNDED.pals.c.ats,283,41,41,365,0,2657,1670,8952,12065,814,365,0,2925,856,242,106,1230,575,655,54,28,207,1116,584,240,122,314,150,814,49
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/pals_STARTPALS_ActiveStandby_true-unreach-call.ufo.BOUNDED-10.pals.c.ats,284,41,41,366,0,2636,1680,9250,12223,741,366,0,2990,939,237,108,1248,621,627,51,31,200,1132,631,241,137,307,171,741,45
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/pals_floodmax.5_true-unreach-call.ufo.UNBOUNDED.pals.c.ats,1308,10,10,1328,0,2154,3969,15899,30256,2274,1328,0,3337,1695,283,118,2488,983,1505,61,54,210,3621,1474,133,87,215,134,2274,58
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/pals_lcr-var-start-time.6_true-unreach-call.ufo.UNBOUNDED.pals.c.ats,269,11,11,291,0,4350,7379,226145,284912,5387,291,0,14544,1992,56481,514,5388,1140,4248,79,907,55542,6144,771,522,515,713,706,5387,74
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/pals_lcr.5_true-unreach-call.ufo.UNBOUNDED.pals.c.ats,177,10,10,197,0,5269,3602,96657,124406,2889,197,0,11178,713,11881,340,2746,435,2311,85,315,11550,2848,397,273,123,481,193,2889,81
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/pals_opt-floodmax.3_false-unreach-call.2.ufo.UNBOUNDED.pals.c.ats,256,8,8,272,0,4688,838,1755,3072,441,272,0,6551,397,20,40,594,274,320,54,6,10,727,317,44,33,67,47,441,53
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/pals_opt-floodmax.4_false-unreach-call.2.ufo.UNBOUNDED.pals.c.ats,591,9,9,609,0,2781,9477,206172,334200,6757,609,0,7522,2720,37586,451,6403,1575,4828,76,933,36516,8386,1874,353,291,738,555,6757,72
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/pals_opt-floodmax.5_false-unreach-call.1.ufo.UNBOUNDED.pals.c.ats,1328,10,10,1348,0,1825,2791,3956,8598,1121,1348,0,1943,1670,74,54,1694,975,719,43,18,40,2614,1564,73,45,104,61,1121,41
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/pals_opt-floodmax.5_false-unreach-call.4.ufo.UNBOUNDED.pals.c.ats,1368,10,10,1388,0,1790,2815,4099,8662,1203,1388,0,1985,1612,64,56,1720,941,779,46,16,31,2638,1502,73,45,104,65,1203,43
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/pc_sfifo_1_true-unreach-call_false-termination.cil.c.ats,112,17,17,146,0,5316,618,1686,3008,125,146,0,6083,493,17,41,470,341,129,28,7,7,456,346,58,53,104,94,125,21
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/pc_sfifo_2_true-unreach-call_false-termination.cil.c.ats,131,24,24,179,0,4131,3080,54917,73406,2243,179,0,5834,837,4118,258,2363,524,1839,78,191,3913,2225,484,295,131,560,222,2243,73
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/pc_sfifo_3_true-unreach-call_false-termination.cil.c.ats,152,28,28,208,0,3887,2142,20296,22186,1314,208,0,5489,828,652,163,1601,511,1090,69,50,591,1528,435,241,155,373,238,1314,62
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/pipeline_true-unreach-call_false-termination.cil.c.ats,280,12,12,304,0,2841,20010,373520,399836,7635,304,0,2143,12375,16331,673,14688,8649,6039,42,1398,14543,18370,11951,715,155,925,269,7635,39
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/s3_clnt.blast.01_false-unreach-call.i.cil.c.ats,402,3,3,408,0,1069,22182,788286,1993126,21784,408,0,2001,398,18098,99,17516,330,17186,99,5112,12641,22178,394,3,3,1,1,21784,99
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/s3_clnt.blast.01_true-unreach-call.i.cil.c.ats,402,3,3,408,0,1074,22281,788286,2002828,21882,408,0,2004,399,19085,99,17516,330,17186,99,5739,12997,22277,395,3,3,1,1,21882,99
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/s3_clnt.blast.02_false-unreach-call.i.cil.c.ats,400,3,3,406,0,1081,22164,783363,1992982,21768,406,0,2019,396,18187,99,17399,327,17072,99,5074,12753,22160,392,3,3,1,1,21768,99
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/s3_clnt.blast.02_true-unreach-call.i.cil.c.ats,400,3,3,406,0,1081,22164,783363,1992982,21768,406,0,2019,396,18787,99,17399,327,17072,99,5515,12927,22160,392,3,3,1,1,21768,99
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/s3_clnt.blast.03_false-unreach-call.i.cil.c.ats,400,3,3,406,0,1081,22164,783363,1992982,21768,406,0,2019,396,18300,99,17399,327,17072,99,5025,12934,22160,392,3,3,1,1,21768,99
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/s3_clnt.blast.03_true-unreach-call.i.cil.c.ats,400,3,3,406,0,1081,22164,783363,1992982,21768,406,0,2019,396,18723,99,17399,327,17072,99,5532,12844,22160,392,3,3,1,1,21768,99
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/s3_clnt.blast.04_false-unreach-call.i.cil.c.ats,400,3,3,406,0,1081,22164,783363,1992982,21768,406,0,2019,396,18923,99,17399,327,17072,99,5519,13014,22160,392,3,3,1,1,21768,99
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/s3_clnt.blast.04_true-unreach-call.i.cil.c.ats,400,3,3,406,0,1081,22164,783363,1992982,21768,406,0,2019,396,18921,99,17399,327,17072,99,5661,12917,22160,392,3,3,1,1,21768,99
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/s3_false-unreach-call.i.ats,400,3,3,406,0,1097,9897,150458,377776,9512,406,0,2041,385,2087,44,7820,319,7501,96,776,1199,9893,381,3,3,1,1,9512,97
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/s3_srvr.blast.01_false-unreach-call.i.cil.c.ats,428,3,3,434,0,1152,2191,4391,10394,1692,434,0,1780,499,47,14,1768,404,1364,78,16,16,2187,495,3,3,1,1,1692,78
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/s3_srvr.blast.01_true-unreach-call.i.cil.c.ats,428,3,3,434,0,1155,2198,4391,10436,1698,434,0,1782,500,51,14,1768,404,1364,78,17,17,2194,496,3,3,1,1,1698,78
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/s3_srvr.blast.06_false-unreach-call.i.cil.c.ats,458,3,3,464,0,1129,2204,4005,10078,1699,464,0,1728,505,44,7,1714,404,1310,77,15,18,2200,501,3,3,1,1,1699,78
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/s3_srvr.blast.06_true-unreach-call.i.cil.c.ats,460,3,3,466,0,1126,2218,4026,10162,1711,466,0,1724,507,41,7,1721,405,1316,77,15,15,2214,503,3,3,1,1,1711,78
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/s3_srvr.blast.07_false-unreach-call.i.cil.c.ats,436,3,3,442,0,1158,2056,3794,9222,1574,442,0,1779,482,40,7,1642,393,1249,77,15,15,2052,478,3,3,1,1,1574,77
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/s3_srvr.blast.07_true-unreach-call.i.cil.c.ats,436,3,3,442,0,1158,2056,3794,9222,1574,442,0,1779,482,49,7,1642,393,1249,77,17,19,2052,478,3,3,1,1,1574,77
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/s3_srvr.blast.08_false-unreach-call.i.cil.c.ats,436,3,3,442,0,1162,2072,3824,9354,1589,442,0,1781,483,39,7,1648,393,1255,77,14,16,2068,479,3,3,1,1,1589,77
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/s3_srvr.blast.08_true-unreach-call.i.cil.c.ats,438,3,3,444,0,1159,2086,3845,9438,1601,444,0,1776,485,62,7,1655,394,1261,77,18,23,2082,481,3,3,1,1,1601,77
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/s3_srvr.blast.09_false-unreach-call.i.cil.c.ats,436,3,3,442,0,1161,2076,3834,9382,1594,442,0,1779,482,38,7,1652,393,1259,77,14,15,2072,478,3,3,1,1,1594,77
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/s3_srvr.blast.09_true-unreach-call.i.cil.c.ats,436,3,3,442,0,1161,2076,3834,9382,1594,442,0,1779,482,39,7,1652,393,1259,77,14,14,2072,478,3,3,1,1,1594,77
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/s3_srvr.blast.10_false-unreach-call.i.cil.c.ats,430,3,3,436,0,1171,2040,3781,9182,1563,436,0,1796,477,42,7,1632,390,1242,77,15,16,2036,473,3,3,1,1,1563,77
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/s3_srvr.blast.10_true-unreach-call.i.cil.c.ats,432,3,3,438,0,1169,2054,3802,9266,1575,438,0,1791,479,46,7,1639,391,1248,77,16,18,2050,475,3,3,1,1,1575,77
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/s3_srvr.blast.11_false-unreach-call.i.cil.c.ats,436,3,3,442,0,1161,2076,3834,9382,1594,442,0,1779,482,38,7,1652,393,1259,77,14,14,2072,478,3,3,1,1,1594,77
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/s3_srvr.blast.11_true-unreach-call.i.cil.c.ats,436,3,3,442,0,1161,2076,3834,9382,1594,442,0,1779,482,40,7,1652,393,1259,77,14,15,2072,478,3,3,1,1,1594,77
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/s3_srvr.blast.12_false-unreach-call.i.cil.c.ats,440,3,3,446,0,1157,2108,3876,9562,1621,446,0,1771,487,39,7,1666,395,1271,77,13,16,2104,483,3,3,1,1,1621,77
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/s3_srvr.blast.12_true-unreach-call.i.cil.c.ats,442,3,3,448,0,1154,2122,3897,9646,1633,448,0,1766,489,43,7,1673,396,1277,77,16,15,2118,485,3,3,1,1,1633,77
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/s3_srvr.blast.13_false-unreach-call.i.cil.c.ats,436,3,3,442,0,1161,2076,3834,9382,1594,442,0,1779,482,38,7,1652,393,1259,77,13,15,2072,478,3,3,1,1,1594,77
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/s3_srvr.blast.13_true-unreach-call.i.cil.c.ats,436,3,3,442,0,1161,2076,3834,9382,1594,442,0,1779,482,58,7,1652,393,1259,77,17,22,2072,478,3,3,1,1,1594,77
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/s3_srvr.blast.14_false-unreach-call.i.cil.c.ats,446,3,3,452,0,1147,2140,3919,9734,1647,452,0,1756,493,62,7,1682,398,1284,77,20,22,2136,489,3,3,1,1,1647,77
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/s3_srvr.blast.14_true-unreach-call.i.cil.c.ats,448,3,3,454,0,1145,2154,3940,9818,1659,454,0,1752,495,41,7,1689,399,1290,77,15,15,2150,491,3,3,1,1,1659,78
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/s3_srvr.blast.15_false-unreach-call.i.cil.c.ats,442,3,3,448,0,1152,2104,3867,9526,1615,448,0,1766,489,41,7,1664,396,1268,77,16,14,2100,485,3,3,1,1,1615,77
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/s3_srvr.blast.15_true-unreach-call.i.cil.c.ats,444,3,3,450,0,1149,2118,3888,9610,1627,450,0,1761,491,48,7,1671,397,1274,77,16,20,2114,487,3,3,1,1,1627,77
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/s3_srvr.blast.16_false-unreach-call.i.cil.c.ats,452,3,3,458,0,1138,2172,3962,9906,1673,458,0,1742,499,41,7,1698,401,1297,77,15,16,2168,495,3,3,1,1,1673,78
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/s3_srvr.blast.16_true-unreach-call.i.cil.c.ats,454,3,3,460,0,1135,2186,3983,9990,1685,460,0,1738,501,39,7,1705,402,1303,77,15,14,2182,497,3,3,1,1,1685,78
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/sorting_bubblesort_true-unreach-call_ground.i.ats,33,3,3,39,0,15124,132,3,4,3,39,0,15269,129,2,2,107,104,3,3,null,1,127,124,3,3,2,2,3,3
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/sorting_selectionsort_false-unreach-call2_ground.i.ats,53,5,5,63,0,14156,5159,234710,582524,4993,63,0,11936,166,6046,158,3806,120,3686,97,1753,4180,4368,153,396,7,395,6,4993,97
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/test_locks_10_true-unreach-call.c.ats,73,2,2,77,0,6350,20229,0,0,0,77,0,6350,20229,465,1,14597,14597,0,0,20,35,20226,20226,2,2,1,1,0,0
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/test_locks_6_true-unreach-call_false-termination.c.ats,49,2,2,53,0,9880,821,0,0,0,53,0,9880,821,110,1,597,597,0,0,null,1,818,818,2,2,1,1,0,0
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/test_locks_7_true-unreach-call_false-termination.c.ats,55,2,2,59,0,8595,1861,0,0,0,59,0,8595,1861,16,1,1349,1349,0,0,1,2,1858,1858,2,2,1,1,0,0
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/test_locks_8_true-unreach-call_false-termination.c.ats,61,2,2,65,0,7659,4165,0,0,0,65,0,7659,4165,46,1,3013,3013,0,0,2,6,4162,4162,2,2,1,1,0,0
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/test_locks_9_true-unreach-call.c.ats,67,2,2,71,0,6935,9221,0,0,0,71,0,6935,9221,173,1,6661,6661,0,0,11,20,9218,9218,2,2,1,1,0,0
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/token_ring.01_false-unreach-call_false-termination.cil.c.ats,152,30,30,212,0,3734,1507,12148,11324,856,212,0,4692,651,341,129,1141,432,709,63,34,298,1014,411,183,101,310,139,856,57
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/token_ring.01_true-unreach-call_false-termination.cil.c.ats,141,29,29,199,0,3952,1474,12127,11258,897,199,0,5027,577,383,129,1120,389,731,66,142,232,981,349,183,98,310,130,897,61
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/token_ring.02_false-unreach-call_false-termination.cil.c.ats,195,33,33,261,0,3167,6446,142565,158638,4351,261,0,4160,2095,31439,437,4563,1256,3307,73,582,30809,4334,1228,697,309,1415,558,4351,68
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/token_ring.02_true-unreach-call_false-termination.cil.c.ats,184,32,32,248,0,3337,7512,171056,242844,5346,248,0,4374,2166,26316,464,5176,1301,3875,75,969,25271,4950,1241,797,330,1765,595,5346,72
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/token_ring.04_false-unreach-call_false-termination.cil.c.ats,281,39,39,359,0,2469,8581,237347,267330,5756,359,0,3421,2825,61130,566,6126,1676,4450,73,1016,60023,6300,1804,895,420,1386,601,5756,68
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/token_ring.04_true-unreach-call_false-termination.cil.c.ats,270,38,38,346,0,2557,8461,236951,266010,5695,346,0,3607,2766,68765,566,6054,1644,4410,73,1059,67627,6180,1717,895,434,1386,615,5695,68
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/token_ring.05_false-unreach-call_false-termination.cil.c.ats,324,42,42,408,0,2419,9453,219729,309810,6908,408,0,3058,2545,51266,532,6320,1541,4779,76,1073,50123,6529,1631,1080,382,1844,532,6908,74
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/token_ring.06_false-unreach-call_false-termination.cil.c.ats,367,45,45,457,0,2249,11462,253650,472826,7636,457,0,2898,3826,83687,583,7592,2326,5266,70,2633,80959,8189,2518,1301,601,1972,707,7636,67
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/token_ring.06_true-unreach-call_false-termination.cil.c.ats,356,44,44,444,0,2317,11302,252930,470426,7782,444,0,3037,3520,52417,583,7496,2129,5367,72,2629,49690,8029,2267,1301,573,1972,680,7782,69
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/token_ring.10_false-unreach-call_false-termination.cil.c.ats,539,57,57,653,0,1433,8868,153531,120688,5038,653,0,2230,3830,21628,483,6094,2272,3822,63,421,21149,7379,2581,713,593,776,656,5038,57
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/token_ring.10_true-unreach-call_false-termination.cil.c.ats,528,56,56,640,0,1468,8708,152811,118288,4339,640,0,2278,4369,15614,483,5998,2586,3412,57,541,15014,7219,2954,713,676,776,739,4339,50
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/token_ring.11_false-unreach-call_false-termination.cil.c.ats,582,60,60,702,0,1346,9542,168903,117360,5153,702,0,2037,4389,54407,515,6551,2607,3944,61,611,53720,7941,3042,769,642,832,705,5153,55
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/token_ring.11_true-unreach-call_false-termination.cil.c.ats,571,59,59,689,0,1375,9454,168707,116744,4968,689,0,2084,4486,53391,515,6495,2664,3831,59,591,52724,7853,3099,769,662,832,725,4968,53
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/token_ring.12_false-unreach-call_false-termination.cil.c.ats,625,63,63,751,0,1264,10263,188551,125536,5063,751,0,1925,5200,106488,547,7032,3109,3923,56,476,105915,8566,3601,817,768,880,831,5063,50
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/token_ring.12_true-unreach-call_false-termination.cil.c.ats,614,62,62,738,0,1289,10175,188355,124920,5855,738,0,2076,4320,65686,547,6976,2534,4442,64,475,65121,8478,2883,817,687,880,750,5855,58
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/token_ring.13_false-unreach-call_false-termination.cil.c.ats,668,66,66,800,0,1186,11031,214155,151552,6445,800,0,1897,4586,40921,579,7537,2690,4847,65,602,40227,9254,3119,857,702,920,765,6445,59
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/token_ring.13_true-unreach-call_false-termination.cil.c.ats,657,65,65,787,0,1210,10871,213435,149152,6443,787,0,1989,4428,72114,579,7441,2580,4861,66,602,71400,9094,2947,857,709,920,772,6443,60
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/token_ring.14_false-unreach-call_false-termination.cil.c.ats,621,63,63,747,0,1269,10231,188495,125312,6195,747,0,2083,4036,7792,547,7016,2345,4671,67,476,7226,8534,2669,817,652,880,715,6195,61
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/token_ring.15_false-unreach-call_false-termination.cil.c.ats,664,66,66,796,0,1191,10967,214395,152512,6487,796,0,1945,4480,11974,579,7505,2612,4893,66,736,11155,9190,3003,857,707,920,770,6487,60
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/transmitter.01_false-unreach-call_false-termination.cil.c.ats,136,28,28,192,0,3973,946,4963,4472,406,192,0,4927,540,65,82,751,372,379,51,11,48,687,353,109,81,150,106,406,43
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/transmitter.02_false-unreach-call_false-termination.cil.c.ats,179,31,31,241,0,3463,8138,205312,296650,6239,241,0,4335,1899,40577,493,5625,1154,4471,80,1230,39259,5372,1125,881,270,1885,504,6239,77
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/transmitter.05_false-unreach-call_false-termination.cil.c.ats,308,40,40,388,0,2790,7170,105499,423984,5675,388,0,3407,1495,6958,331,4601,924,3677,80,3118,3811,4582,943,945,255,1643,297,5675,80
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/transmitter.08_false-unreach-call_false-termination.cil.c.ats,437,49,49,535,0,1823,15769,562781,623772,12654,535,0,2737,3115,76265,911,10816,1824,8992,84,2674,73423,11957,2057,1557,503,2255,555,12654,81
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/transmitter.13_false-unreach-call_false-termination.cil.c.ats,652,64,64,780,0,1219,10760,209567,134704,5821,780,0,1869,4939,197091,579,7401,2916,4485,61,530,196476,8999,3464,849,706,912,769,5821,55
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/transmitter.16_false-unreach-call_false-termination.cil.c.ats,693,66,66,825,0,1158,11449,230851,141440,6614,825,0,1901,4835,31810,611,7858,2845,5013,64,563,31000,9608,3250,889,761,952,824,6614,58


==> data/AutomizerOfflineDetAggregated.csv <==
STATES_REDUCTION_RELATIVE,TRANSITIONS_REDUCTION_RELATIVE
38.13818181818179,36.532727272727286


==> data/AutomizerOfflineNondet.csv <==
File,ALPHABET_SIZE_INTERNAL,ALPHABET_SIZE_CALL,ALPHABET_SIZE_RETURN,BUCHI_ALPHABET_SIZE,BUCHI_NONDETERMINISTIC_STATES,BUCHI_TRANSITION_DENSITY_MILLION,BUCHI_TRANSITIONS,NUMBER_OF_VARIABLES,NUMBER_OF_CLAUSES,REMOVED_TRANSITIONS,RESULT_ALPHABET_SIZE,RESULT_NONDETERMINISTIC_STATES,RESULT_TRANSITION_DENSITY_MILLION,RESULT_TRANSITIONS,RUNTIME_TOTAL,SIZE_MAXIMAL_INITIAL_EQUIVALENCE_CLASS,STATES_INPUT,STATES_OUTPUT,STATES_REDUCTION_ABSOLUTE,STATES_REDUCTION_RELATIVE,TIME_PREPROCESSING,TIME_SOLVING,TRANSITIONS_INTERNAL_INPUT,TRANSITIONS_INTERNAL_OUTPUT,TRANSITIONS_CALL_INPUT,TRANSITIONS_CALL_OUTPUT,TRANSITIONS_RETURN_INPUT,TRANSITIONS_RETURN_OUTPUT,TRANSITIONS_REDUCTION_ABSOLUTE,TRANSITIONS_REDUCTION_RELATIVE
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/avg05_true-unreach-call.i.ats,43,5,5,53,1,11050,93,262,667,3,53,1,11428,90,2,12,90,85,5,6,1,null,85,82,5,5,3,3,3,4
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/avg10_true-unreach-call.i.ats,43,5,5,53,1,9866,143,1017,2577,3,53,1,10060,140,5,22,140,135,5,4,4,1,135,132,5,5,3,3,3,3
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/avg20_true-unreach-call.i.ats,43,5,5,53,1,8983,243,4027,10147,3,53,1,9075,240,24,42,240,235,5,3,19,4,235,232,5,5,3,3,3,2
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/avg40_true-unreach-call.i.ats,43,5,5,53,1,8422,443,16047,40287,3,53,1,8466,440,110,82,440,435,5,2,91,18,435,432,5,5,3,3,3,1
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/avg60_true-unreach-call.i.ats,43,5,5,53,1,8213,643,36067,90427,3,53,1,8241,640,355,122,640,635,5,1,298,55,635,632,5,5,3,3,3,1
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/cdaudio_false-unreach-call.i.cil.c.ats,1659,111,111,1881,1,333,1326,3924,7640,13,1881,1,339,1313,68,36,1248,1219,29,3,22,6,1231,1218,56,56,39,39,13,1
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/cs_sync_true-unreach-call.i.ats,286,49,50,385,1,1959,1627,7581,8832,722,385,1,2267,905,121,96,1252,652,600,48,22,89,1140,613,165,112,322,180,722,45
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/eureka_05_true-unreach-call.i.ats,37,4,4,45,1,14055,153,127,242,50,45,1,13053,103,2,6,135,92,43,32,1,null,136,96,8,4,9,3,50,33
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/max05_true-unreach-call.i.ats,47,5,5,57,1,10179,133,397,1102,3,57,1,10438,130,2,12,120,115,5,5,2,null,125,122,5,5,3,3,3,3
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/max10_true-unreach-call.i.ats,47,5,5,57,1,9296,223,1587,4397,3,57,1,9425,220,8,22,200,195,5,3,6,2,215,212,5,5,3,3,3,2
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/max20_true-unreach-call.i.ats,47,5,5,57,1,8709,403,6367,17587,3,57,1,8772,400,38,42,360,355,5,2,30,7,395,392,5,5,3,3,3,1
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/max40_true-unreach-call.i.ats,47,5,5,57,1,8365,763,25527,70367,3,57,1,8396,760,259,82,680,675,5,1,221,36,755,752,5,5,3,3,3,1
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/max60_true-unreach-call.i.ats,47,5,5,57,1,8241,1123,57487,158347,3,57,1,8261,1120,773,122,1000,995,5,1,669,101,1115,1112,5,5,3,3,3,1
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/sanfoundry_02_true-unreach-call_ground.i.ats,38,4,4,46,1,14272,258,2334,6584,18,46,1,13670,240,15,31,187,174,13,7,12,2,247,233,6,4,5,3,18,7
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/sanfoundry_27_true-unreach-call_ground.i.ats,24,3,3,30,1,20585,120,764,1940,8,30,1,20021,112,4,20,98,91,7,8,4,null,113,107,4,3,3,2,8,7
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/sep05_true-unreach-call.i.ats,44,5,5,54,1,11725,103,262,757,3,54,1,12149,100,2,12,90,85,5,6,1,1,95,92,5,5,3,3,3,3
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/sep10_true-unreach-call.i.ats,44,5,5,54,1,10779,163,1017,2957,3,54,1,11010,160,5,22,140,135,5,4,5,1,155,152,5,5,3,3,3,2
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/sep20_true-unreach-call.i.ats,44,5,5,54,1,10073,283,4027,11707,3,54,1,10191,280,22,42,240,235,5,3,18,3,275,272,5,5,3,3,3,2
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/sep40_true-unreach-call.i.ats,44,5,5,54,1,9626,523,16047,46607,3,54,1,9684,520,117,82,440,435,5,2,99,17,515,512,5,5,3,3,3,1
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/sep60_true-unreach-call.i.ats,44,5,5,54,1,9458,763,36067,104707,3,54,1,9497,760,394,122,640,635,5,1,338,54,755,752,5,5,3,3,3,1
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/standard_copy1_false-unreach-call_ground.i.ats,22,3,3,28,1,16638,251,8782,17710,6,28,1,16340,245,71,77,249,243,6,3,57,12,244,240,4,3,3,2,6,3
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/standard_copy3_true-unreach-call_ground.i.ats,34,3,3,40,1,10418,515,4458,9016,4,40,1,10443,511,43,55,512,507,5,1,21,5,510,506,3,3,2,2,4,1
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/standard_copy4_false-unreach-call_ground.i.ats,40,3,3,46,1,8916,562,2974,6026,5,46,1,8938,557,38,45,558,552,6,2,17,4,557,552,3,3,2,2,5,1
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/standard_copy4_true-unreach-call_ground.i.ats,40,3,3,46,1,8987,502,2344,4756,5,46,1,9012,497,32,40,498,492,6,2,14,5,497,492,3,3,2,2,5,1
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/standard_copy5_false-unreach-call_ground.i.ats,46,3,3,52,1,7698,744,3389,6860,6,52,1,7712,738,48,48,739,732,7,1,19,4,739,733,3,3,2,2,6,1
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/standard_copy5_true-unreach-call_ground.i.ats,46,3,3,52,1,7738,684,2843,5760,6,52,1,7754,678,37,44,679,672,7,2,15,4,679,673,3,3,2,2,6,1
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/standard_copy6_false-unreach-call_ground.i.ats,52,3,3,58,1,6859,764,2466,4998,7,58,1,6872,757,34,41,758,750,8,2,12,3,759,752,3,3,2,2,7,1
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/standard_copy7_false-unreach-call_ground.i.ats,58,3,3,64,1,6129,910,2590,5246,8,64,1,6140,902,45,42,903,894,9,1,15,4,905,897,3,3,2,2,8,1
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/standard_copy7_true-unreach-call_ground.i.ats,58,3,3,64,1,6129,910,2590,5246,8,64,1,6140,902,39,42,903,894,9,1,13,3,905,897,3,3,2,2,8,1
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/standard_copyInitSum2_true-unreach-call_ground.i.ats,33,3,3,39,1,10764,476,3195,6494,3,39,1,10791,473,48,57,473,469,4,1,25,7,471,468,3,3,2,2,3,1
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/standard_copyInitSum3_true-unreach-call_ground.i.ats,39,3,3,45,1,9098,594,2656,5404,4,45,1,9117,590,40,52,590,585,5,1,18,3,589,585,3,3,2,2,4,1
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/standard_copyInitSum_true-unreach-call_ground.i.ats,33,3,3,39,1,11729,196,465,964,3,39,1,11817,193,5,22,193,189,4,3,2,1,191,188,3,3,2,2,3,2
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/standard_copyInit_true-unreach-call_ground.i.ats,27,3,3,33,1,13863,198,1262,2588,2,33,1,13951,196,12,36,196,193,3,2,7,2,193,191,3,3,2,2,2,2
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/standard_init1_true-unreach-call_ground.i.ats,21,3,3,27,1,17824,190,7144,14450,5,27,1,17441,185,85,85,188,183,5,3,70,15,183,180,4,3,3,2,5,3
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/standard_init3_false-unreach-call_ground.i.ats,31,3,3,37,1,11520,410,4161,8446,1,37,1,11551,409,60,65,407,405,2,1,35,9,405,404,3,3,2,2,1,1
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/standard_init3_true-unreach-call_ground.i.ats,31,3,3,37,1,11520,410,4161,8446,1,37,1,11551,409,58,65,407,405,2,1,35,8,405,404,3,3,2,2,1,1
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/standard_init4_false-unreach-call_ground.i.ats,36,3,3,42,1,9922,494,3423,6958,1,42,1,9943,493,52,59,490,488,2,1,29,7,489,488,3,3,2,2,1,1
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/standard_init4_true-unreach-call_ground.i.ats,36,3,3,42,1,9922,494,3423,6958,1,42,1,9943,493,53,59,490,488,2,1,29,7,489,488,3,3,2,2,1,1
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/standard_init6_false-unreach-call_ground.i.ats,46,3,3,52,1,7786,638,2551,5198,1,52,1,7799,637,37,51,632,630,2,1,14,3,633,632,3,3,2,2,1,1
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/standard_init6_true-unreach-call_ground.i.ats,46,3,3,52,1,8022,446,1191,2446,1,52,1,8042,445,19,35,440,438,2,1,8,2,441,440,3,3,2,2,1,1
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/standard_init7_false-unreach-call_ground.i.ats,51,3,3,57,1,7548,350,507,1054,1,57,1,7573,349,8,23,343,341,2,1,3,1,345,344,3,3,2,2,1,1
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/standard_init7_true-unreach-call_ground.i.ats,51,3,3,57,1,7036,700,2257,4604,1,57,1,7047,699,130,48,693,691,2,1,106,3,695,694,3,3,2,2,1,1
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/standard_init8_true-unreach-call_ground.i.ats,56,3,3,62,1,6397,798,2257,4604,1,62,1,6406,797,49,48,790,788,2,1,19,6,793,792,3,3,2,2,1,1
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/standard_init9_false-unreach-call_ground.i.ats,61,3,3,67,1,5882,860,2071,4228,1,67,1,5890,859,43,46,851,849,2,1,15,4,855,854,3,3,2,2,1,1
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/standard_init9_true-unreach-call_ground.i.ats,61,3,3,67,1,5882,860,2071,4228,1,67,1,5890,859,43,46,851,849,2,1,15,4,855,854,3,3,2,2,1,1
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/standard_minInArray_true-unreach-call_ground.i.ats,24,3,3,30,1,18458,355,8848,22244,8,30,1,18223,347,93,67,286,279,7,3,76,16,348,342,4,3,3,2,8,3
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/standard_palindrome_true-unreach-call_ground.i.ats,22,3,3,28,1,16693,242,8107,16354,6,28,1,16386,236,65,74,240,234,6,3,51,14,235,231,4,3,3,2,6,3
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/standard_reverse_true-unreach-call_ground.i.ats,22,3,3,28,1,16620,254,9013,18174,6,28,1,16325,248,171,78,252,246,6,3,158,11,247,243,4,3,3,2,6,3
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/standard_seq_init_true-unreach-call_ground.i.ats,21,3,3,27,1,17867,186,6810,13778,5,27,1,17476,181,169,83,184,179,5,3,155,13,179,176,4,3,3,2,5,3
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/standard_strcmp_true-unreach-call_ground.i.ats,39,4,4,47,1,9364,347,10083,20284,4,47,1,9429,343,174,64,346,340,6,2,164,9,340,336,4,4,3,3,4,2
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/standard_strcpy_original_true-unreach-call.i.ats,23,3,3,29,1,26765,273,3249,6548,170,29,1,17384,103,22,29,244,101,143,59,12,9,212,98,31,3,30,2,170,63
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/standard_two_index_02_true-unreach-call.i.ats,21,3,3,27,1,31795,431,10621,21354,296,27,1,18034,135,208,60,371,133,238,65,152,54,308,130,62,3,61,2,296,69
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/standard_two_index_04_true-unreach-call.i.ats,21,3,3,27,1,31795,438,10981,22076,301,27,1,18002,137,119,61,377,135,242,65,59,59,313,132,63,3,62,2,301,69
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/standard_two_index_05_true-unreach-call.i.ats,21,3,3,27,1,31795,431,10621,21354,296,27,1,18034,135,210,60,371,133,238,65,152,57,308,130,62,3,61,2,296,69
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/standard_two_index_06_true-unreach-call.i.ats,21,3,3,27,1,31795,438,10981,22076,301,27,1,18002,137,119,61,377,135,242,65,61,58,313,132,63,3,62,2,301,69
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/standard_two_index_07_true-unreach-call.i.ats,21,3,3,27,1,31795,438,10981,22076,301,27,1,18002,137,216,61,377,135,242,65,160,56,313,132,63,3,62,2,301,69
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/standard_two_index_09_true-unreach-call.i.ats,21,3,3,27,1,31797,417,9919,19946,286,27,1,18101,131,106,58,359,129,230,65,51,53,298,126,60,3,59,2,286,69
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/standard_vector_difference_true-unreach-call_ground.i.ats,21,3,3,27,1,17845,188,6976,14112,5,27,1,17458,183,85,84,186,181,5,3,70,15,181,178,4,3,3,2,5,3
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/sum05_true-unreach-call.i.ats,43,5,5,53,1,11050,93,262,667,3,53,1,11428,90,104,12,90,85,5,6,1,null,85,82,5,5,3,3,3,4
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/sum10_true-unreach-call.i.ats,43,5,5,53,1,9866,143,1017,2577,3,53,1,10060,140,5,22,140,135,5,4,3,1,135,132,5,5,3,3,3,3
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/sum20_true-unreach-call.i.ats,43,5,5,53,1,8983,243,4027,10147,3,53,1,9075,240,21,42,240,235,5,3,17,3,235,232,5,5,3,3,3,2
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/sum40_true-unreach-call.i.ats,43,5,5,53,1,8422,443,16047,40287,3,53,1,8466,440,131,82,440,435,5,2,110,19,435,432,5,5,3,3,3,1
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/sum60_true-unreach-call.i.ats,43,5,5,53,1,8213,643,36067,90427,3,53,1,8241,640,366,122,640,635,5,1,310,55,635,632,5,5,3,3,3,1
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/verisec_sendmail__tTflag_arr_one_loop_false-unreach-call.i.ats,32,3,3,38,1,13122,76,299,616,3,38,1,13235,73,2,12,75,72,3,4,1,1,73,70,2,2,1,1,3,4
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/array12_alloca_true-termination.c.i.ats,35,2,2,39,2,11081,374,1823,4129,83,39,2,11524,291,18,22,349,267,82,24,11,2,371,288,2,2,1,1,83,23
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/cs_dekker_true-unreach-call.i.ats,228,52,52,332,2,1856,36,16,29,8,332,2,1985,28,1,4,33,25,8,25,null,1,33,25,2,2,1,1,8,23
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/cs_lamport_true-unreach-call.i.ats,289,74,74,437,2,1431,36,16,29,8,437,2,1521,28,1,4,33,25,8,25,null,null,33,25,2,2,1,1,8,23
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/cs_peterson_true-unreach-call.i.ats,181,38,38,257,2,2381,36,16,29,8,257,2,2557,28,1,4,33,25,8,25,null,1,33,25,2,2,1,1,8,23
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/cs_stateful_true-unreach-call.i.ats,246,48,49,343,2,1706,43,16,29,8,343,2,1796,35,1,4,40,32,8,20,null,null,40,32,2,2,1,1,8,19
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/cs_szymanski_true-unreach-call.i.ats,251,56,56,363,2,1694,36,16,29,8,363,2,1814,28,1,4,33,25,8,25,null,null,33,25,2,2,1,1,8,23
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/gcd_4_true-unreach-call.i.ats,27,6,6,39,2,16770,42,66,161,11,39,1,17307,31,1,10,38,29,9,24,null,1,38,27,3,3,1,1,11,27
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/invert_string_false-unreach-call.i.ats,28,3,3,34,2,21226,361,4439,8982,171,34,2,13566,190,28,29,331,187,144,44,17,10,300,185,31,3,30,2,171,48
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/java_Nested_true-termination.c.ats,14,2,2,18,2,30543,53,91,179,18,18,2,34389,35,1,10,50,32,18,36,null,1,50,32,2,2,1,1,18,34
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/s3_clnt_3_false-unreach-call.cil.c.ats,219,3,3,225,2,1968,25979,1468549,4450912,21394,225,1,2082,4585,26188,539,20261,3509,16752,83,21085,4057,25975,4581,3,3,1,1,21394,83
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/string_false-unreach-call.i.ats,42,3,3,48,2,10904,104,32,66,22,48,2,11193,82,1,3,94,76,18,20,1,null,101,79,2,2,1,1,22,22
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/string_true-unreach-call.i.ats,42,3,3,48,2,10904,104,32,66,22,48,2,11193,82,1,3,94,76,18,20,null,null,101,79,2,2,1,1,22,22
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/GulwaniJainKoskinen-PLDI2009-Fig1_true-termination.c.ats,13,2,2,17,3,27210,216,6639,13660,139,17,1,29381,77,50,67,213,76,137,65,39,10,213,74,2,2,1,1,139,65
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/bubble_sort_true-unreach-call.i.ats,75,4,4,83,3,7029,322,151,310,76,83,3,6368,246,4,6,304,233,71,24,1,1,312,240,9,5,1,1,76,24
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/c.01-no-inv_true-termination.c.ats,14,2,2,18,3,31652,50,210,533,14,18,2,34064,36,2,15,46,33,13,29,1,null,47,33,2,2,1,1,14,28
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/invert_string_true-unreach-call.i.ats,28,3,3,34,3,20565,52,54,111,11,34,2,20204,41,1,6,48,38,10,21,1,null,45,36,4,3,3,2,11,22
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/java_BubbleSort-alloca_true-termination.c.i.ats,34,3,3,40,3,10907,1236,51258,134199,418,40,2,11041,818,637,93,1138,753,385,34,520,114,1232,814,3,3,1,1,418,34
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/max_true-unreach-call.i.ats,50,5,5,60,3,7801,1017,46126,124565,332,60,3,7972,685,633,108,905,608,297,33,533,97,1009,677,5,5,3,3,332,33
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/sep_true-unreach-call.i.ats,47,5,5,57,3,8936,693,28792,82121,221,57,3,9176,472,286,108,581,395,186,33,228,57,685,464,5,5,3,3,221,32
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/strcspn_true-termination.c.i.ats,45,3,3,51,3,7877,714,31755,77885,235,51,2,8093,479,302,96,710,476,234,33,245,55,710,475,3,3,1,1,235,33
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/sum_true-unreach-call.i.ats,46,5,5,56,3,7745,615,32101,78665,194,56,3,8016,421,412,114,611,415,196,33,343,66,607,413,5,5,3,3,194,32
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/array17_alloca_true-termination.c.i.ats,32,2,2,36,4,11460,356,5414,11130,116,36,3,11876,240,30,43,350,236,114,33,23,6,353,237,2,2,1,1,116,33
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/b.09_assume-alloca_true-termination.c.i.ats,70,3,3,76,4,7389,134,195,510,22,76,4,7931,112,2,7,129,107,22,18,1,1,130,108,3,3,1,1,22,17
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/lis-alloca_true-termination.c.i.ats,66,3,3,72,4,7175,276,672,1762,174,72,4,9427,102,5,10,238,88,150,64,2,1,272,98,3,3,1,1,174,64
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/selectionsort-alloca_true-termination.c.i.ats,34,3,3,40,4,11876,824,35996,100194,282,40,2,12060,542,383,111,705,465,240,35,309,70,820,538,3,3,1,1,282,35
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/Ackermann01_true-termination.c.ats,21,6,6,33,5,23699,332,2152,9351,186,33,3,28964,146,60,34,226,94,132,59,34,24,157,79,51,26,124,41,186,57
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/Ackermann01_true-unreach-call.c.ats,21,6,6,33,5,23699,332,2152,9351,186,33,3,28964,146,53,34,226,94,132,59,26,20,157,79,51,26,124,41,186,57
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/Ackermann03_true-unreach-call.c.ats,21,6,6,33,5,23699,332,2152,9351,186,33,3,28964,146,48,34,226,94,132,59,28,18,157,79,51,26,124,41,186,57
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/Ackermann04_true-unreach-call.c.ats,21,6,6,33,5,23699,332,2152,9351,186,33,3,28964,146,32,34,226,94,132,59,18,13,157,79,51,26,124,41,186,57
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/CookSeeZuleger-2013TACAS-Fig7a-alloca_true-termination.c.i.ats,46,2,2,50,5,9260,192,296,745,26,50,4,9532,166,8,10,184,159,25,14,2,2,189,163,2,2,1,1,26,14
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/insertionsort-alloca_true-termination.c.i.ats,34,3,3,40,5,11774,275,1520,3451,98,40,4,12768,177,8,18,254,159,95,38,5,2,271,173,3,3,1,1,98,36
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/rangesum05_false-unreach-call.i.ats,46,5,5,56,5,9859,155,471,1188,51,56,3,10854,104,5,17,142,95,47,34,2,1,147,96,5,5,3,3,51,33
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/rangesum10_false-unreach-call.i.ats,46,5,5,56,5,9113,231,1421,3470,79,56,3,9638,152,7,31,214,143,71,34,5,2,223,144,5,5,3,3,79,35
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/rangesum20_false-unreach-call.i.ats,46,5,5,56,5,8507,401,5431,12945,149,56,3,8651,252,32,61,374,243,131,36,23,7,393,244,5,5,3,3,149,38
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/rangesum40_false-unreach-call.i.ats,46,5,5,56,5,8134,741,21251,49895,289,56,3,8016,452,238,121,694,443,251,37,202,32,733,444,5,5,3,3,289,40
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/rangesum60_false-unreach-call.i.ats,46,5,5,56,5,7997,1081,47471,110845,429,56,3,7777,652,554,181,1014,643,371,37,455,93,1073,644,5,5,3,3,429,40
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/Binomial_true-termination.c.ats,30,8,8,46,6,16663,701,8781,28302,408,46,6,21331,293,124,88,507,181,326,65,68,51,346,143,110,54,245,96,408,59
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/build_fullname_true-termination.c.i.ats,75,6,6,87,6,7323,159,237,562,59,87,4,8701,100,2,9,149,90,59,40,1,1,145,88,8,7,6,5,59,38
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/heapsort_true-unreach-call.i.ats,32,16,16,64,6,17313,455,1241,4503,281,64,6,16806,174,24,16,275,109,166,61,8,15,164,79,146,48,145,47,281,62
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/openbsd_cstrstr-alloca_true-termination.c.i.ats,72,5,5,82,6,7853,175,204,406,41,82,6,8585,134,3,10,161,120,41,26,1,null,157,121,8,7,10,6,41,24
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/pals_STARTPALS_Triplicated_true-unreach-call.ufo.UNBOUNDED.pals.c.ats,257,41,41,339,6,2660,1864,9539,14487,891,339,6,3132,973,223,108,1307,614,693,54,28,189,1356,685,211,127,297,161,891,48
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/array16_alloca_true-termination.c.i.ats,35,2,2,39,7,13137,132,371,946,30,39,7,14200,102,2,16,119,90,29,25,1,1,129,99,2,2,1,1,30,23
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/basename_true-termination.c.i.ats,38,4,4,46,7,10753,903,31436,77622,659,46,6,12879,244,340,134,796,206,590,75,200,136,871,226,11,8,21,10,659,73
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/McCarthy91_Recursion_true-termination.c.ats,10,5,5,20,8,38453,127,587,1560,67,20,5,49342,60,4,18,102,43,59,58,2,1,69,29,24,17,34,14,67,53
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/McCarthy91_false-unreach-call_false-termination.c.ats,14,5,5,24,8,32011,127,587,1560,57,24,6,44172,70,6,18,102,48,54,53,3,2,69,32,24,20,34,18,57,45
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/McCarthy91_true-unreach-call.c.ats,14,5,5,24,8,32011,127,587,1560,57,24,6,44172,70,5,18,102,48,54,53,3,2,69,32,24,20,34,18,57,45
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/Piecewise_true-termination.c.ats,13,2,2,17,8,36465,51,103,284,30,17,4,47334,21,2,8,43,17,26,61,1,1,48,18,2,2,1,1,30,59
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/array15_alloca_false-termination.c.i.ats,35,2,2,39,8,13921,114,216,567,32,39,6,15325,82,2,13,100,71,29,29,1,null,111,79,2,2,1,1,32,29
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/count_down-alloca_true-termination.c.i.ats,39,2,2,43,8,12523,125,237,587,37,43,7,13792,88,3,11,110,77,33,30,2,1,122,85,2,2,1,1,37,30
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/data_structures_set_multi_proc_false-unreach-call_ground.i.ats,67,6,6,79,8,16854,671,8920,39399,145,79,7,17475,526,114,52,462,417,45,10,99,14,354,323,108,102,209,101,145,22
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/trex01_true-unreach-call.i.ats,27,5,5,37,8,19200,79,94,246,21,37,8,22431,58,2,9,66,45,21,32,1,1,70,49,6,6,3,3,21,27
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/Ackermann_true-termination.c.ats,15,6,6,27,9,29784,246,1095,4074,99,27,5,33238,147,25,23,171,97,74,44,16,4,123,79,42,26,81,42,99,41
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/b.11-alloca_true-termination.c.i.ats,50,3,3,56,9,8098,288,916,2336,95,56,8,8758,193,8,17,275,182,93,34,5,1,284,189,3,3,1,1,95,33
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/count_up_and_down_alloca_true-termination.c.i.ats,41,2,2,45,9,10513,205,444,940,126,45,4,13062,79,3,13,188,73,115,62,1,1,202,76,2,2,1,1,126,62
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/Problem10_label25_true-unreach-call.c.ats,348,3,3,354,10,1488,20823,398058,804128,10141,354,9,1906,10682,100912,313,18136,8588,9548,53,2206,98117,20052,10237,70,59,701,386,10141,49
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/array14_alloca_false-termination.c.i.ats,35,2,2,39,10,13547,130,315,825,43,39,7,15141,87,2,15,114,75,39,35,1,1,127,84,2,2,1,1,43,34
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/BradleyMannaSipma-2005CAV-Fig1-alloca_unknown-termination.c.i.ats,69,2,2,73,11,6941,191,481,1237,60,73,8,7812,131,5,14,179,122,57,32,2,1,188,128,2,2,1,1,60,32
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/diff-alloca_true-termination.c.i.ats,42,3,3,48,11,10911,175,504,1234,87,48,4,13006,88,3,17,155,77,78,51,1,1,171,84,3,3,1,1,87,50
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/NarrowKonv_false-termination.c.ats,13,2,2,17,14,26645,680,47618,98522,114,17,11,26708,566,619,158,664,553,111,17,504,111,677,563,2,2,1,1,114,17
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/AliasDarteFeautrierGonnord-SAS2010-nestedLoop_true-termination.c.ats,21,2,2,25,15,20522,128,578,1478,66,25,10,24482,62,5,15,113,52,61,54,3,1,125,59,2,2,1,1,66,52
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/email_spec6_product29_false-unreach-call.cil.c.ats,562,113,113,788,16,1248,5184,73281,127929,3500,788,11,1269,1684,712,300,3477,1066,2411,70,289,395,3730,1280,721,201,733,203,3500,68
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/pals_STARTPALS_Triplicated_false-unreach-call.2.ufo.BOUNDED-10.pals.c.ats,254,41,41,336,16,2782,3119,23752,34498,2430,336,7,3030,689,551,171,2122,445,1677,80,81,461,2174,493,375,86,570,110,2430,78
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/s3_clnt_1_true-unreach-call.BV.c.cil.c.ats,217,3,3,223,16,1971,16541,24397,59240,9068,223,4,2005,7473,682,80,13057,5888,7169,55,192,74,16537,7469,3,3,1,1,9068,55
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/s3_clnt_2_false-unreach-call.BV.c.cil.c.ats,216,3,3,222,16,2007,15577,19875,48900,8546,222,4,2040,7031,619,80,12141,5478,6663,55,93,151,15573,7027,3,3,1,1,8546,55
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/s3_clnt_2_true-unreach-call.BV.c.cil.c.ats,216,3,3,222,16,2007,15577,19875,48900,8546,222,4,2040,7031,554,80,12141,5478,6663,55,94,79,15573,7027,3,3,1,1,8546,55
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/AliasDarteFeautrierGonnord-SAS2010-complex_true-termination.c.ats,18,2,2,22,17,24789,171,1181,2729,106,22,7,30304,65,25,34,139,49,90,65,16,6,168,62,2,2,1,1,106,62
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/CookSeeZuleger-2013TACAS-Fig7b-alloca_true-termination.c.i.ats,48,2,2,52,17,8232,422,1570,3949,38,52,16,8346,384,12,20,394,357,37,10,6,3,419,381,2,2,1,1,38,10
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/GCD3_true-termination.c.ats,26,2,2,30,17,17591,169,491,1473,67,30,8,18877,102,3,22,140,85,55,40,2,1,166,99,2,2,1,1,67,40
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/min_rf_true-termination.c.ats,13,2,2,17,20,32496,194,1037,2819,114,17,10,37876,80,6,24,161,61,100,63,3,2,191,77,2,2,1,1,114,59
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/Problem10_label07_true-unreach-call.c.ats,348,3,3,354,21,1541,28390,457272,1063309,12846,354,12,1707,15544,39684,408,23888,12586,11302,48,4294,34459,26477,14651,103,67,1810,826,12846,46
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/Problem10_label11_true-unreach-call.c.ats,348,3,3,354,21,1541,28390,457290,1063353,11840,354,13,1648,16550,37765,408,23888,13430,10458,44,2382,34533,26477,15677,103,64,1810,809,11840,42
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/PodelskiRybalchenko-VMCAI2004-Ex1_true-termination.c.ats,15,2,2,19,22,30565,175,865,2240,95,19,13,35299,80,15,32,136,58,78,58,7,3,172,77,2,2,1,1,95,55
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/fibo_2calls_5_false-unreach-call.c.ats,24,7,7,38,23,20058,1279,30195,91244,740,38,20,28099,539,606,176,909,306,603,67,261,341,670,264,187,103,422,172,740,58
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/fibo_2calls_5_true-unreach-call.c.ats,24,7,7,38,23,20058,1279,30195,91244,740,38,20,28099,539,692,176,909,306,603,67,302,387,670,264,187,103,422,172,740,58
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/Primes_true-unreach-call.c.ats,57,12,12,81,27,9312,801,6115,33788,557,81,14,10660,244,109,57,556,180,376,68,88,16,470,180,87,31,244,33,557,70
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/standard_allDiff2_false-unreach-call_ground.i.ats,35,3,3,41,27,12100,1645,182086,458449,338,41,23,12104,1307,4539,313,1326,1052,274,21,3887,637,1638,1302,4,3,3,2,338,21
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/email_spec0_product34_false-unreach-call.cil.c.ats,611,129,129,869,28,1143,5138,59591,126852,2770,869,28,1120,2368,695,231,3364,1511,1853,56,273,397,3744,1833,697,268,697,267,2770,54
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/Fibonacci01_true-termination.c.ats,18,5,5,28,40,29049,1586,53824,316495,1259,28,12,36260,327,1555,147,1019,174,845,83,873,676,707,129,247,58,632,140,1259,80
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/Fibonacci01_true-unreach-call.c.ats,18,5,5,28,40,29049,1586,53824,316495,1211,28,16,36936,375,1449,147,1019,201,818,81,874,566,707,157,247,67,632,151,1211,77
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/Fibonacci03_true-unreach-call_true-termination.c.ats,18,5,5,28,40,29049,1586,53824,316495,1259,28,12,36260,327,1446,147,1019,174,845,83,845,595,707,129,247,58,632,140,1259,80
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/Fibonacci04_false-unreach-call_true-termination.c.ats,16,5,5,26,40,31718,1545,46514,303747,1073,26,19,39398,472,1197,142,958,237,721,76,805,388,666,183,247,82,632,207,1073,70
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/Fibonacci05_false-unreach-call_true-termination.c.ats,16,5,5,26,40,31718,1545,46514,303747,1073,26,19,39398,472,1228,142,958,237,721,76,843,378,666,183,247,82,632,207,1073,70
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/nested6_true-unreach-call.i.ats,31,5,5,41,42,23796,723,8716,28019,578,41,8,25975,145,119,47,565,108,457,81,49,69,474,92,125,27,124,26,578,80
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/nested9_true-unreach-call.i.ats,29,3,3,35,47,24394,894,30240,73243,540,35,28,29219,354,1955,106,798,279,519,66,181,1772,687,263,104,46,103,45,540,61
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/n.c24_false-unreach-call.i.ats,89,5,5,99,49,8416,2801,59695,144240,2491,99,3,4705,310,769,96,2274,298,1976,87,404,355,2510,303,146,4,145,3,2491,89
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/sanfoundry_24_true-unreach-call.i.ats,30,6,6,42,80,18635,1314,26444,66722,796,42,55,18366,518,265,110,1017,396,621,62,182,78,1055,429,130,45,129,44,796,61
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/rangesum_false-unreach-call.i.ats,49,5,5,59,91,7538,5426,1617483,4106537,5063,59,7,7876,363,59131,870,4934,349,4585,93,43064,15996,5418,355,5,5,3,3,5063,94
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/fibo_10_true-unreach-call.c.ats,17,5,5,27,181,29727,3220,214265,1679365,2984,27,26,41450,236,19097,366,1802,150,1652,92,6217,12872,1199,122,450,57,1571,57,2984,93
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/fibo_15_false-unreach-call.c.ats,17,5,5,27,181,29727,3220,214265,1679365,2984,27,26,41450,236,19320,366,1802,150,1652,92,6328,12984,1199,122,450,57,1571,57,2984,93
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/fibo_15_true-unreach-call.c.ats,17,5,5,27,181,29727,3220,214265,1679365,2984,27,26,41450,236,19380,366,1802,150,1652,92,6141,13231,1199,122,450,57,1571,57,2984,93
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/fibo_20_false-unreach-call.c.ats,17,5,5,27,181,29727,3220,214265,1679365,2984,27,26,41450,236,19322,366,1802,150,1652,92,6395,12920,1199,122,450,57,1571,57,2984,93
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/fibo_20_true-unreach-call.c.ats,17,5,5,27,181,29727,3220,214265,1679365,2984,27,26,41450,236,18790,366,1802,150,1652,92,6266,12517,1199,122,450,57,1571,57,2984,93
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/fibo_25_false-unreach-call.c.ats,17,5,5,27,181,29727,3220,214265,1679365,2984,27,26,41450,236,19212,366,1802,150,1652,92,6250,12956,1199,122,450,57,1571,57,2984,93
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/fibo_25_true-unreach-call.c.ats,17,5,5,27,181,29727,3220,214265,1679365,2984,27,26,41450,236,19077,366,1802,150,1652,92,6265,12804,1199,122,450,57,1571,57,2984,93
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/fibo_5_false-unreach-call.c.ats,17,5,5,27,181,29663,3182,210765,1639455,3066,27,12,38782,116,13392,365,1778,81,1697,96,5926,7459,1184,64,442,28,1556,24,3066,97
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/fibo_5_true-unreach-call.c.ats,17,5,5,27,181,29663,3182,210765,1639455,3066,27,12,38782,116,13328,365,1778,81,1697,96,6005,7316,1184,64,442,28,1556,24,3066,97
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/fibo_7_false-unreach-call.c.ats,17,5,5,27,181,29727,3220,214265,1679365,2984,27,26,41450,236,18726,366,1802,150,1652,92,6235,12484,1199,122,450,57,1571,57,2984,93
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/fibo_7_true-unreach-call.c.ats,17,5,5,27,181,29727,3220,214265,1679365,2984,27,26,41450,236,18810,366,1802,150,1652,92,6205,12597,1199,122,450,57,1571,57,2984,93
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/Fibonacci02_true-unreach-call_true-termination.c.ats,16,5,5,26,183,30659,3301,222865,1766533,3068,26,23,41469,233,20652,370,1851,153,1698,92,7054,13588,1230,121,466,57,1605,55,3068,93
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/s3_clnt_3_true-unreach-call.cil.c.ats,219,3,3,225,252,2235,29634,1176882,3871209,24516,225,70,2397,5118,17908,372,20325,3387,16938,84,12234,4724,29630,5114,3,3,1,1,24516,83
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/email_spec4_product28_true-unreach-call.cil.c.ats,446,95,95,636,288,1362,13881,447553,1236764,9049,636,134,1351,4832,9209,371,9412,3183,6229,67,3866,5244,11395,4144,1234,343,1252,345,9049,66
Automata/nwaOperations/MinimizationBenchmarks/TAsmaller1MiB/TelAviv-Amir-Minimum-alloca_true-termination.c.i.ats,48,2,2,52,489,7672,9195,657576,1660882,7535,52,92,7989,1660,11424,463,8364,1482,6882,83,8821,2500,9192,1657,2,2,1,1,7535,82


==> data/AutomizerOfflineNondetAggregated.csv <==
STATES_REDUCTION_RELATIVE,TRANSITIONS_REDUCTION_RELATIVE
36.542168674698786,35.8855421686747


==> data/AutomizerOnlineAggregated.csv <==
Aggregation,OverallTime,OverallIterations,AutomataMinimizationTime,StatesRemovedByMinimization,MinimizatonAttempts,Count,MinimizatonAttemptsRelative,Set
No minimization,16085,16,-,-,0,66,-,both
Minimization,15564,16,\phantom{1}2649,3077,12,66,75,both
Minimization,101985,39,61384,8472,30,12,76,exclusive


==> data/ExternalSolver.csv <==
File,Settings,Toolchain,ALPHABET_SIZE_INTERNAL,ALPHABET_SIZE_CALL,ALPHABET_SIZE_RETURN,ATS_ID,BUCHI_ALPHABET_SIZE,BUCHI_NONDETERMINISTIC_STATES,BUCHI_TRANSITION_DENSITY_MILLION,BUCHI_TRANSITIONS,NUMBER_OF_VARIABLES,NUMBER_OF_CLAUSES,OPERATION_NAME,REMOVED_TRANSITIONS,RESULT_ALPHABET_SIZE,RESULT_NONDETERMINISTIC_STATES,RESULT_TRANSITION_DENSITY_MILLION,RESULT_TRANSITIONS,RUNTIME_TOTAL,SIZE_MAXIMAL_INITIAL_EQUIVALENCE_CLASS,STATES_INPUT,STATES_OUTPUT,STATES_REDUCTION_ABSOLUTE,STATES_REDUCTION_RELATIVE,TIME_PREPROCESSING,TIME_SOLVING,TRANSITIONS_INTERNAL_INPUT,TRANSITIONS_INTERNAL_OUTPUT,TRANSITIONS_CALL_INPUT,TRANSITIONS_CALL_OUTPUT,TRANSITIONS_RETURN_INPUT,TRANSITIONS_RETURN_OUTPUT,TRANSITIONS_REDUCTION_ABSOLUTE,TRANSITIONS_REDUCTION_RELATIVE
Automata/random/Random020161023160338.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaMaxSat2.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaMaxSat2(removeUnreachable(Random0)),6,67,817133,2457,49,9936,minimizeNwaMaxSat2,0,6,67,817133,2457,216,7,50,50,0,0,151,30,100,100,100,100,2257,2257,0,0
Automata/random/Random020161023160338.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaPmaxSatDimacs.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaPmaxSatDimacs(removeDeadEnds(Random0)),6,67,817133,2457,26,4087,minimizeNwaPmaxSatDimacs,0,6,67,817133,2457,221,6,50,50,0,0,64,115,100,100,100,100,2257,2257,0,0
Automata/random/Random020161023160338.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/shrinkNwa.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,shrinkNwa(removeUnreachable(Random0)),6,67,817133,2457,null,null,shrinkNwa,0,6,67,817133,2457,25,null,50,50,0,0,null,null,100,100,100,100,2257,2257,0,0
Automata/random/Random1020161023160343.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaMaxSat2.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaMaxSat2(removeUnreachable(Random10)),6,74,806133,2292,124,41976,minimizeNwaMaxSat2,0,6,74,806133,2292,324,14,50,50,0,0,279,21,100,100,100,100,2092,2092,0,0
Automata/random/Random1020161023160343.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaPmaxSatDimacs.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaPmaxSatDimacs(removeDeadEnds(Random10)),6,74,806133,2292,61,12751,minimizeNwaPmaxSatDimacs,0,6,74,806133,2292,614,7,50,50,0,0,199,382,100,100,100,100,2092,2092,0,0
Automata/random/Random1020161023160343.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/shrinkNwa.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,shrinkNwa(removeUnreachable(Random10)),6,74,806133,2292,null,null,shrinkNwa,0,6,74,806133,2292,25,null,50,50,0,0,null,null,100,100,100,100,2092,2092,0,0
Automata/random/Random1120161023160343.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaMaxSat2.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaMaxSat2(removeUnreachable(Random11)),6,66,814000,2410,79,22167,minimizeNwaMaxSat2,0,6,66,814000,2410,106,9,50,50,0,0,93,6,100,100,100,100,2210,2210,0,0
Automata/random/Random1120161023160343.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaPmaxSatDimacs.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaPmaxSatDimacs(removeDeadEnds(Random11)),6,66,814000,2410,39,7637,minimizeNwaPmaxSatDimacs,0,6,66,814000,2410,212,5,50,50,0,0,62,130,100,100,100,100,2210,2210,0,0
Automata/random/Random1120161023160343.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/shrinkNwa.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,shrinkNwa(removeUnreachable(Random11)),6,66,814000,2410,null,null,shrinkNwa,0,6,66,814000,2410,33,null,50,50,0,0,null,null,100,100,100,100,2210,2210,0,0
Automata/random/Random120161023160338.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaMaxSat2.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaMaxSat2(removeUnreachable(Random1)),6,67,800933,2263,100,32122,minimizeNwaMaxSat2,0,6,67,800933,2263,108,12,50,50,0,0,95,6,100,100,99,99,2064,2064,0,0
Automata/random/Random120161023160338.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaPmaxSatDimacs.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaPmaxSatDimacs(removeDeadEnds(Random1)),6,67,800933,2263,45,9721,minimizeNwaPmaxSatDimacs,0,6,67,800933,2263,206,9,50,50,0,0,44,146,100,100,99,99,2064,2064,0,0
Automata/random/Random120161023160338.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/shrinkNwa.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,shrinkNwa(removeUnreachable(Random1)),6,67,800933,2263,null,null,shrinkNwa,0,6,67,800933,2263,24,null,50,50,0,0,null,null,100,100,99,99,2064,2064,0,0
Automata/random/Random1220161023160344.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaMaxSat2.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaMaxSat2(removeUnreachable(Random12)),6,66,800200,2203,100,28889,minimizeNwaMaxSat2,0,6,66,800200,2203,190,8,50,50,0,0,173,7,100,100,100,100,2003,2003,0,0
Automata/random/Random1220161023160344.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaPmaxSatDimacs.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaPmaxSatDimacs(removeDeadEnds(Random12)),6,66,800200,2203,28,3929,minimizeNwaPmaxSatDimacs,0,6,66,800200,2203,101,4,50,50,0,0,25,68,100,100,100,100,2003,2003,0,0
Automata/random/Random1220161023160344.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/shrinkNwa.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,shrinkNwa(removeUnreachable(Random12)),6,66,800200,2203,null,null,shrinkNwa,0,6,66,800200,2203,21,null,50,50,0,0,null,null,100,100,100,100,2003,2003,0,0
Automata/random/Random1320161023160344.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaMaxSat2.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaMaxSat2(removeUnreachable(Random13)),6,73,807267,2309,89,24967,minimizeNwaMaxSat2,0,6,73,807267,2309,98,10,50,50,0,0,65,19,100,100,100,100,2109,2109,0,0
Automata/random/Random1320161023160344.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaPmaxSatDimacs.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaPmaxSatDimacs(removeDeadEnds(Random13)),6,73,807267,2309,52,10125,minimizeNwaPmaxSatDimacs,0,6,73,807267,2309,224,8,50,50,0,0,49,158,100,100,100,100,2109,2109,0,0
Automata/random/Random1320161023160344.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/shrinkNwa.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,shrinkNwa(removeUnreachable(Random13)),6,73,807267,2309,null,null,shrinkNwa,0,6,73,807267,2309,49,null,50,50,0,0,null,null,100,100,100,100,2109,2109,0,0
Automata/random/Random1420161023160345.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaMaxSat2.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaMaxSat2(removeUnreachable(Random14)),6,63,815667,2435,103,33481,minimizeNwaMaxSat2,0,6,63,815667,2435,140,13,50,50,0,0,115,9,100,100,100,100,2235,2235,0,0
Automata/random/Random1420161023160345.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaPmaxSatDimacs.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaPmaxSatDimacs(removeDeadEnds(Random14)),6,63,815667,2435,46,9631,minimizeNwaPmaxSatDimacs,0,6,63,815667,2435,288,7,50,50,0,0,114,154,100,100,100,100,2235,2235,0,0
Automata/random/Random1420161023160345.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/shrinkNwa.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,shrinkNwa(removeUnreachable(Random14)),6,63,815667,2435,null,null,shrinkNwa,0,6,63,815667,2435,23,null,50,50,0,0,null,null,100,100,100,100,2235,2235,0,0
Automata/random/Random1520161023160345.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaMaxSat2.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaMaxSat2(removeUnreachable(Random15)),6,67,811267,2369,104,32393,minimizeNwaMaxSat2,0,6,67,811267,2369,101,11,50,50,0,0,87,6,100,100,100,100,2169,2169,0,0
Automata/random/Random1520161023160345.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaPmaxSatDimacs.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaPmaxSatDimacs(removeDeadEnds(Random15)),6,67,811267,2369,39,6775,minimizeNwaPmaxSatDimacs,0,6,67,811267,2369,184,7,50,50,0,0,34,122,100,100,100,100,2169,2169,0,0
Automata/random/Random1520161023160345.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/shrinkNwa.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,shrinkNwa(removeUnreachable(Random15)),6,67,811267,2369,null,null,shrinkNwa,0,6,67,811267,2369,23,null,50,50,0,0,null,null,100,100,100,100,2169,2169,0,0
Automata/random/Random1620161023160346.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaMaxSat2.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaMaxSat2(removeUnreachable(Random16)),6,71,809933,2349,118,40603,minimizeNwaMaxSat2,0,6,71,809933,2349,120,11,50,50,0,0,107,5,100,100,100,100,2149,2149,0,0
Automata/random/Random1620161023160346.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaPmaxSatDimacs.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaPmaxSatDimacs(removeDeadEnds(Random16)),6,71,809933,2349,40,7313,minimizeNwaPmaxSatDimacs,0,6,71,809933,2349,724,7,50,50,0,0,583,118,100,100,100,100,2149,2149,0,0
Automata/random/Random1620161023160346.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/shrinkNwa.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,shrinkNwa(removeUnreachable(Random16)),6,71,809933,2349,null,null,shrinkNwa,0,6,71,809933,2349,13,null,50,50,0,0,null,null,100,100,100,100,2149,2149,0,0
Automata/random/Random1720161023160347.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaMaxSat2.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaMaxSat2(removeUnreachable(Random17)),6,73,811867,2378,96,27347,minimizeNwaMaxSat2,0,6,73,811867,2378,97,11,50,50,0,0,75,10,100,100,100,100,2178,2178,0,0
Automata/random/Random1720161023160347.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaPmaxSatDimacs.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaPmaxSatDimacs(removeDeadEnds(Random17)),6,73,811867,2378,41,7314,minimizeNwaPmaxSatDimacs,0,6,73,811867,2378,142,7,50,50,0,0,30,103,100,100,100,100,2178,2178,0,0
Automata/random/Random1720161023160347.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/shrinkNwa.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,shrinkNwa(removeUnreachable(Random17)),6,73,811867,2378,null,null,shrinkNwa,0,6,73,811867,2378,16,null,50,50,0,0,null,null,100,100,100,100,2178,2178,0,0
Automata/random/Random1820161023160347.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaMaxSat2.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaMaxSat2(removeUnreachable(Random18)),6,67,805933,2289,71,16716,minimizeNwaMaxSat2,0,6,67,805933,2289,54,9,50,50,0,0,41,6,100,100,100,100,2089,2089,0,0
Automata/random/Random1820161023160347.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaPmaxSatDimacs.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaPmaxSatDimacs(removeDeadEnds(Random18)),6,67,805933,2289,27,3839,minimizeNwaPmaxSatDimacs,0,6,67,805933,2289,90,5,50,50,0,0,18,61,100,100,100,100,2089,2089,0,0
Automata/random/Random1820161023160347.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/shrinkNwa.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,shrinkNwa(removeUnreachable(Random18)),6,67,805933,2289,null,null,shrinkNwa,0,6,67,805933,2289,14,null,50,50,0,0,null,null,100,100,100,100,2089,2089,0,0
Automata/random/Random1920161023160348.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaMaxSat2.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaMaxSat2(removeUnreachable(Random19)),6,70,802929,2255,63,12122,minimizeNwaMaxSat2,0,6,70,802929,2255,44,7,49,49,0,0,33,5,99,99,95,95,2061,2061,0,0
Automata/random/Random1920161023160348.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaPmaxSatDimacs.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaPmaxSatDimacs(removeDeadEnds(Random19)),6,70,802929,2255,23,2658,minimizeNwaPmaxSatDimacs,0,6,70,802929,2255,105,5,49,49,0,0,28,52,99,99,95,95,2061,2061,0,0
Automata/random/Random1920161023160348.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/shrinkNwa.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,shrinkNwa(removeUnreachable(Random19)),6,70,802929,2255,null,null,shrinkNwa,0,6,70,802929,2255,21,null,49,49,0,0,null,null,99,99,95,95,2061,2061,0,0
Automata/random/Random2020161023160348.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaMaxSat2.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaMaxSat2(removeUnreachable(Random20)),6,70,809267,2339,82,22084,minimizeNwaMaxSat2,0,6,70,809267,2339,72,7,50,50,0,0,53,10,100,100,100,100,2139,2139,0,0
Automata/random/Random2020161023160348.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaPmaxSatDimacs.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaPmaxSatDimacs(removeDeadEnds(Random20)),6,70,809267,2339,53,11003,minimizeNwaPmaxSatDimacs,0,6,70,809267,2339,187,7,50,50,0,0,47,131,100,100,100,100,2139,2139,0,0
Automata/random/Random2020161023160348.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/shrinkNwa.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,shrinkNwa(removeUnreachable(Random20)),6,70,809267,2339,null,null,shrinkNwa,0,6,70,809267,2339,13,null,50,50,0,0,null,null,100,100,100,100,2139,2139,0,0
Automata/random/Random2120161023160349.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaMaxSat2.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaMaxSat2(removeUnreachable(Random21)),6,70,811000,2365,63,13024,minimizeNwaMaxSat2,0,6,70,811000,2365,46,7,50,50,0,0,34,6,100,100,100,100,2165,2165,0,0
Automata/random/Random2120161023160349.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaPmaxSatDimacs.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaPmaxSatDimacs(removeDeadEnds(Random21)),6,70,811000,2365,18,2123,minimizeNwaPmaxSatDimacs,0,6,70,811000,2365,63,4,50,50,0,0,14,41,100,100,100,100,2165,2165,0,0
Automata/random/Random2120161023160349.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/shrinkNwa.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,shrinkNwa(removeUnreachable(Random21)),6,70,811000,2365,null,null,shrinkNwa,0,6,70,811000,2365,14,null,50,50,0,0,null,null,100,100,100,100,2165,2165,0,0
Automata/random/Random220161023160339.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaMaxSat2.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaMaxSat2(removeUnreachable(Random2)),6,61,819067,2486,114,34928,minimizeNwaMaxSat2,0,6,61,819067,2486,89,11,50,50,0,0,78,5,100,100,100,100,2286,2286,0,0
Automata/random/Random220161023160339.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaPmaxSatDimacs.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaPmaxSatDimacs(removeDeadEnds(Random2)),6,61,819067,2486,45,8537,minimizeNwaPmaxSatDimacs,0,6,61,819067,2486,200,6,50,50,0,0,37,148,100,100,100,100,2286,2286,0,0
Automata/random/Random220161023160339.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/shrinkNwa.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,shrinkNwa(removeUnreachable(Random2)),6,61,819067,2486,null,null,shrinkNwa,0,6,61,819067,2486,14,null,50,50,0,0,null,null,100,100,100,100,2286,2286,0,0
Automata/random/Random2220161023160350.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaMaxSat2.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaMaxSat2(removeUnreachable(Random22)),6,67,807000,2305,108,33588,minimizeNwaMaxSat2,0,6,67,807000,2305,86,11,50,50,0,0,74,5,100,100,100,100,2105,2105,0,0
Automata/random/Random2220161023160350.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaPmaxSatDimacs.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaPmaxSatDimacs(removeDeadEnds(Random22)),6,67,807000,2305,54,10655,minimizeNwaPmaxSatDimacs,0,6,67,807000,2305,188,7,50,50,0,0,48,131,100,100,100,100,2105,2105,0,0
Automata/random/Random2220161023160350.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/shrinkNwa.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,shrinkNwa(removeUnreachable(Random22)),6,67,807000,2305,null,null,shrinkNwa,0,6,67,807000,2305,20,null,50,50,0,0,null,null,100,100,100,100,2105,2105,0,0
Automata/random/Random2320161023160350.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaMaxSat2.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaMaxSat2(removeUnreachable(Random23)),6,67,816118,2301,83,20610,minimizeNwaMaxSat2,0,6,67,816118,2301,69,8,49,49,0,0,57,6,98,98,99,99,2104,2104,0,0
Automata/random/Random2320161023160350.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaPmaxSatDimacs.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaPmaxSatDimacs(removeDeadEnds(Random23)),6,67,816118,2301,38,5587,minimizeNwaPmaxSatDimacs,0,6,67,816118,2301,113,6,49,49,0,0,27,73,98,98,99,99,2104,2104,0,0
Automata/random/Random2320161023160350.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/shrinkNwa.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,shrinkNwa(removeUnreachable(Random23)),6,67,816118,2301,null,null,shrinkNwa,0,6,67,816118,2301,12,null,49,49,0,0,null,null,98,98,99,99,2104,2104,0,0
Automata/random/Random2420161023160351.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaMaxSat2.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaMaxSat2(removeUnreachable(Random24)),6,75,813467,2402,70,17281,minimizeNwaMaxSat2,0,6,75,813467,2402,52,8,50,50,0,0,41,6,100,100,100,100,2202,2202,0,0
Automata/random/Random2420161023160351.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaPmaxSatDimacs.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaPmaxSatDimacs(removeDeadEnds(Random24)),6,75,813467,2402,25,3615,minimizeNwaPmaxSatDimacs,0,6,75,813467,2402,89,5,50,50,0,0,19,62,100,100,100,100,2202,2202,0,0
Automata/random/Random2420161023160351.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/shrinkNwa.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,shrinkNwa(removeUnreachable(Random24)),6,75,813467,2402,null,null,shrinkNwa,0,6,75,813467,2402,14,null,50,50,0,0,null,null,100,100,100,100,2202,2202,0,0
Automata/random/Random2520161023160352.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaMaxSat2.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaMaxSat2(removeUnreachable(Random25)),6,66,800933,2214,85,20128,minimizeNwaMaxSat2,0,6,66,800933,2214,61,9,50,50,0,0,48,7,100,100,100,100,2014,2014,0,0
Automata/random/Random2520161023160352.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaPmaxSatDimacs.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaPmaxSatDimacs(removeDeadEnds(Random25)),6,66,800933,2214,27,3225,minimizeNwaPmaxSatDimacs,0,6,66,800933,2214,70,4,50,50,0,0,16,46,100,100,100,100,2014,2014,0,0
Automata/random/Random2520161023160352.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/shrinkNwa.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,shrinkNwa(removeUnreachable(Random25)),6,66,800933,2214,null,null,shrinkNwa,0,6,66,800933,2214,14,null,50,50,0,0,null,null,100,100,100,100,2014,2014,0,0
Automata/random/Random2620161023160352.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaMaxSat2.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaMaxSat2(removeUnreachable(Random26)),6,68,812867,2393,86,22529,minimizeNwaMaxSat2,0,6,68,812867,2393,64,8,50,50,0,0,54,5,100,100,100,100,2193,2193,0,0
Automata/random/Random2620161023160352.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaPmaxSatDimacs.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaPmaxSatDimacs(removeDeadEnds(Random26)),6,68,812867,2393,16,2004,minimizeNwaPmaxSatDimacs,0,6,68,812867,2393,50,5,50,50,0,0,11,32,100,100,100,100,2193,2193,0,0
Automata/random/Random2620161023160352.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/shrinkNwa.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,shrinkNwa(removeUnreachable(Random26)),6,68,812867,2393,null,null,shrinkNwa,0,6,68,812867,2393,12,null,50,50,0,0,null,null,100,100,100,100,2193,2193,0,0
Automata/random/Random2720161023160353.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaMaxSat2.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaMaxSat2(removeUnreachable(Random27)),6,66,805933,2289,100,28896,minimizeNwaMaxSat2,0,6,66,805933,2289,74,11,50,50,0,0,61,6,100,100,100,100,2089,2089,0,0
Automata/random/Random2720161023160353.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaPmaxSatDimacs.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaPmaxSatDimacs(removeDeadEnds(Random27)),6,66,805933,2289,46,8777,minimizeNwaPmaxSatDimacs,0,6,66,805933,2289,142,6,50,50,0,0,34,101,100,100,100,100,2089,2089,0,0
Automata/random/Random2720161023160353.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/shrinkNwa.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,shrinkNwa(removeUnreachable(Random27)),6,66,805933,2289,null,null,shrinkNwa,0,6,66,805933,2289,14,null,50,50,0,0,null,null,100,100,100,100,2089,2089,0,0
Automata/random/Random2820161023160353.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaMaxSat2.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaMaxSat2(removeUnreachable(Random28)),6,69,812000,2380,97,29582,minimizeNwaMaxSat2,0,6,69,812000,2380,85,10,50,50,0,0,68,11,100,100,100,100,2180,2180,0,0
Automata/random/Random2820161023160353.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaPmaxSatDimacs.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaPmaxSatDimacs(removeDeadEnds(Random28)),6,69,812000,2380,22,3474,minimizeNwaPmaxSatDimacs,0,6,69,812000,2380,79,4,50,50,0,0,18,53,100,100,100,100,2180,2180,0,0
Automata/random/Random2820161023160353.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/shrinkNwa.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,shrinkNwa(removeUnreachable(Random28)),6,69,812000,2380,null,null,shrinkNwa,0,6,69,812000,2380,15,null,50,50,0,0,null,null,100,100,100,100,2180,2180,0,0
Automata/random/Random2920161023160354.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaMaxSat2.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaMaxSat2(removeUnreachable(Random29)),6,70,809000,2335,54,10071,minimizeNwaMaxSat2,0,6,70,809000,2335,37,6,50,50,0,0,26,5,100,100,100,100,2135,2135,0,0
Automata/random/Random2920161023160354.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaPmaxSatDimacs.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaPmaxSatDimacs(removeDeadEnds(Random29)),6,70,809000,2335,24,2954,minimizeNwaPmaxSatDimacs,0,6,70,809000,2335,75,4,50,50,0,0,16,51,100,100,100,100,2135,2135,0,0
Automata/random/Random2920161023160354.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/shrinkNwa.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,shrinkNwa(removeUnreachable(Random29)),6,70,809000,2335,null,null,shrinkNwa,0,6,70,809000,2335,12,null,50,50,0,0,null,null,100,100,100,100,2135,2135,0,0
Automata/random/Random3020161023160354.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaMaxSat2.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaMaxSat2(removeUnreachable(Random30)),6,75,816800,2452,72,18898,minimizeNwaMaxSat2,0,6,75,816800,2452,56,8,50,50,0,0,44,5,100,100,100,100,2252,2252,0,0
Automata/random/Random3020161023160354.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaPmaxSatDimacs.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaPmaxSatDimacs(removeDeadEnds(Random30)),6,75,816800,2452,33,5798,minimizeNwaPmaxSatDimacs,0,6,75,816800,2452,138,5,50,50,0,0,30,88,100,100,100,100,2252,2252,0,0
Automata/random/Random3020161023160354.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/shrinkNwa.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,shrinkNwa(removeUnreachable(Random30)),6,75,816800,2452,null,null,shrinkNwa,0,6,75,816800,2452,13,null,50,50,0,0,null,null,100,100,100,100,2252,2252,0,0
Automata/random/Random3120161023160355.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaMaxSat2.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaMaxSat2(removeUnreachable(Random31)),6,65,803623,2121,97,25032,minimizeNwaMaxSat2,0,6,65,803623,2121,129,10,49,49,0,0,120,4,98,98,99,99,1924,1924,0,0
Automata/random/Random3120161023160355.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaPmaxSatDimacs.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaPmaxSatDimacs(removeDeadEnds(Random31)),6,65,803623,2121,42,6640,minimizeNwaPmaxSatDimacs,0,6,65,803623,2121,113,7,49,49,0,0,26,80,98,98,99,99,1924,1924,0,0
Automata/random/Random3120161023160355.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/shrinkNwa.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,shrinkNwa(removeUnreachable(Random31)),6,65,803623,2121,null,null,shrinkNwa,0,6,65,803623,2121,11,null,49,49,0,0,null,null,98,98,99,99,1924,1924,0,0
Automata/random/Random320161023160339.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaMaxSat2.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaMaxSat2(removeUnreachable(Random3)),6,73,800733,2211,95,27704,minimizeNwaMaxSat2,0,6,73,800733,2211,166,8,50,50,0,0,156,5,100,100,100,100,2011,2011,0,0
Automata/random/Random320161023160339.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaPmaxSatDimacs.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaPmaxSatDimacs(removeDeadEnds(Random3)),6,73,800733,2211,38,6273,minimizeNwaPmaxSatDimacs,0,6,73,800733,2211,230,5,50,50,0,0,125,95,100,100,100,100,2011,2011,0,0
Automata/random/Random320161023160339.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/shrinkNwa.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,shrinkNwa(removeUnreachable(Random3)),6,73,800733,2211,null,null,shrinkNwa,0,6,73,800733,2211,11,null,50,50,0,0,null,null,100,100,100,100,2011,2011,0,0
Automata/random/Random3220161023160355.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaMaxSat2.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaMaxSat2(removeUnreachable(Random32)),6,66,806733,2301,79,20995,minimizeNwaMaxSat2,0,6,66,806733,2301,58,8,50,50,0,0,48,4,100,100,100,100,2101,2101,0,0
Automata/random/Random3220161023160355.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaPmaxSatDimacs.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaPmaxSatDimacs(removeDeadEnds(Random32)),6,66,806733,2301,22,2777,minimizeNwaPmaxSatDimacs,0,6,66,806733,2301,63,5,50,50,0,0,14,41,100,100,100,100,2101,2101,0,0
Automata/random/Random3220161023160355.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/shrinkNwa.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,shrinkNwa(removeUnreachable(Random32)),6,66,806733,2301,null,null,shrinkNwa,0,6,66,806733,2301,11,null,50,50,0,0,null,null,100,100,100,100,2101,2101,0,0
Automata/random/Random3320161023160356.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaMaxSat2.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaMaxSat2(removeUnreachable(Random33)),6,69,815249,2152,75,18510,minimizeNwaMaxSat2,0,6,69,815249,2152,63,8,48,48,0,0,48,5,97,97,97,97,1958,1958,0,0
Automata/random/Random3320161023160356.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaPmaxSatDimacs.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaPmaxSatDimacs(removeDeadEnds(Random33)),6,69,815249,2152,35,5683,minimizeNwaPmaxSatDimacs,0,6,69,815249,2152,117,6,48,48,0,0,29,82,97,97,97,97,1958,1958,0,0
Automata/random/Random3320161023160356.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/shrinkNwa.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,shrinkNwa(removeUnreachable(Random33)),6,69,815249,2152,null,null,shrinkNwa,0,6,69,815249,2152,15,null,48,48,0,0,null,null,97,97,97,97,1958,1958,0,0
Automata/random/Random3420161023160356.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaMaxSat2.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaMaxSat2(removeUnreachable(Random34)),6,69,806533,2298,94,25148,minimizeNwaMaxSat2,0,6,69,806533,2298,68,7,50,50,0,0,56,5,100,100,100,100,2098,2098,0,0
Automata/random/Random3420161023160356.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaPmaxSatDimacs.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaPmaxSatDimacs(removeDeadEnds(Random34)),6,69,806533,2298,36,6091,minimizeNwaPmaxSatDimacs,0,6,69,806533,2298,119,5,50,50,0,0,27,75,100,100,100,100,2098,2098,0,0
Automata/random/Random3420161023160356.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/shrinkNwa.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,shrinkNwa(removeUnreachable(Random34)),6,69,806533,2298,null,null,shrinkNwa,0,6,69,806533,2298,12,null,50,50,0,0,null,null,100,100,100,100,2098,2098,0,0
Automata/random/Random3520161023160357.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaMaxSat2.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaMaxSat2(removeUnreachable(Random35)),6,67,812667,2390,93,26344,minimizeNwaMaxSat2,0,6,67,812667,2390,77,7,50,50,0,0,66,5,100,100,100,100,2190,2190,0,0
Automata/random/Random3520161023160357.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaPmaxSatDimacs.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaPmaxSatDimacs(removeDeadEnds(Random35)),6,67,812667,2390,27,4173,minimizeNwaPmaxSatDimacs,0,6,67,812667,2390,84,5,50,50,0,0,22,55,100,100,100,100,2190,2190,0,0
Automata/random/Random3520161023160357.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/shrinkNwa.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,shrinkNwa(removeUnreachable(Random35)),6,67,812667,2390,null,null,shrinkNwa,0,6,67,812667,2390,13,null,50,50,0,0,null,null,100,100,100,100,2190,2190,0,0
Automata/random/Random3620161023160357.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaMaxSat2.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaMaxSat2(removeUnreachable(Random36)),6,71,819450,2253,81,23061,minimizeNwaMaxSat2,0,6,71,819450,2253,62,9,49,49,0,0,51,6,100,100,99,99,2054,2054,0,0
Automata/random/Random3620161023160357.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaPmaxSatDimacs.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaPmaxSatDimacs(removeDeadEnds(Random36)),6,71,819450,2253,11,1074,minimizeNwaPmaxSatDimacs,0,6,71,819450,2253,42,3,49,49,0,0,9,26,100,100,99,99,2054,2054,0,0
Automata/random/Random3620161023160357.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/shrinkNwa.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,shrinkNwa(removeUnreachable(Random36)),6,71,819450,2253,null,null,shrinkNwa,0,6,71,819450,2253,10,null,49,49,0,0,null,null,100,100,99,99,2054,2054,0,0
Automata/random/Random3720161023160358.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaMaxSat2.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaMaxSat2(removeUnreachable(Random37)),6,65,800067,2201,113,32213,minimizeNwaMaxSat2,0,6,65,800067,2201,83,12,50,50,0,0,74,4,100,100,100,100,2001,2001,0,0
Automata/random/Random3720161023160358.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaPmaxSatDimacs.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaPmaxSatDimacs(removeDeadEnds(Random37)),6,65,800067,2201,59,10753,minimizeNwaPmaxSatDimacs,0,6,65,800067,2201,172,8,50,50,0,0,38,125,100,100,100,100,2001,2001,0,0
Automata/random/Random3720161023160358.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/shrinkNwa.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,shrinkNwa(removeUnreachable(Random37)),6,65,800067,2201,null,null,shrinkNwa,0,6,65,800067,2201,11,null,50,50,0,0,null,null,100,100,100,100,2001,2001,0,0
Automata/random/Random3820161023160358.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaMaxSat2.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaMaxSat2(removeUnreachable(Random38)),6,68,816067,2441,89,25081,minimizeNwaMaxSat2,0,6,68,816067,2441,67,11,50,50,0,0,58,5,100,100,100,100,2241,2241,0,0
Automata/random/Random3820161023160358.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaPmaxSatDimacs.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaPmaxSatDimacs(removeDeadEnds(Random38)),6,68,816067,2441,38,6906,minimizeNwaPmaxSatDimacs,0,6,68,816067,2441,154,6,50,50,0,0,28,104,100,100,100,100,2241,2241,0,0
Automata/random/Random3820161023160358.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/shrinkNwa.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,shrinkNwa(removeUnreachable(Random38)),6,68,816067,2441,null,null,shrinkNwa,0,6,68,816067,2441,22,null,50,50,0,0,null,null,100,100,100,100,2241,2241,0,0
Automata/random/Random3920161023160359.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaMaxSat2.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaMaxSat2(removeUnreachable(Random39)),6,68,795918,2202,80,20766,minimizeNwaMaxSat2,0,6,68,795918,2202,85,10,49,49,0,0,65,12,98,98,95,95,2009,2009,0,0
Automata/random/Random3920161023160359.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaPmaxSatDimacs.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaPmaxSatDimacs(removeDeadEnds(Random39)),6,68,795918,2202,18,2221,minimizeNwaPmaxSatDimacs,0,6,68,795918,2202,73,5,49,49,0,0,19,40,98,98,95,95,2009,2009,0,0
Automata/random/Random3920161023160359.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/shrinkNwa.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,shrinkNwa(removeUnreachable(Random39)),6,68,795918,2202,null,null,shrinkNwa,0,6,68,795918,2202,10,null,49,49,0,0,null,null,98,98,95,95,2009,2009,0,0
Automata/random/Random4020161023160359.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaMaxSat2.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaMaxSat2(removeUnreachable(Random40)),6,74,803467,2252,86,23243,minimizeNwaMaxSat2,0,6,74,803467,2252,117,7,50,50,0,0,90,9,100,100,100,100,2052,2052,0,0
Automata/random/Random4020161023160359.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaPmaxSatDimacs.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaPmaxSatDimacs(removeDeadEnds(Random40)),6,74,803467,2252,34,6319,minimizeNwaPmaxSatDimacs,0,6,74,803467,2252,150,5,50,50,0,0,41,96,100,100,100,100,2052,2052,0,0
Automata/random/Random4020161023160359.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/shrinkNwa.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,shrinkNwa(removeUnreachable(Random40)),6,74,803467,2252,null,null,shrinkNwa,0,6,74,803467,2252,25,null,50,50,0,0,null,null,100,100,100,100,2052,2052,0,0
Automata/random/Random4120161023160400.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaMaxSat2.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaMaxSat2(removeUnreachable(Random41)),6,71,812667,2390,76,20108,minimizeNwaMaxSat2,0,6,71,812667,2390,60,8,50,50,0,0,48,5,100,100,100,100,2190,2190,0,0
Automata/random/Random4120161023160400.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaPmaxSatDimacs.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaPmaxSatDimacs(removeDeadEnds(Random41)),6,71,812667,2390,49,10535,minimizeNwaPmaxSatDimacs,0,6,71,812667,2390,267,8,50,50,0,0,54,194,100,100,100,100,2190,2190,0,0
Automata/random/Random4120161023160400.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/shrinkNwa.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,shrinkNwa(removeUnreachable(Random41)),6,71,812667,2390,null,null,shrinkNwa,0,6,71,812667,2390,22,null,50,50,0,0,null,null,100,100,100,100,2190,2190,0,0
Automata/random/Random420161023160340.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaMaxSat2.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaMaxSat2(removeUnreachable(Random4)),6,70,800267,2204,84,20476,minimizeNwaMaxSat2,0,6,70,800267,2204,60,9,50,50,0,0,48,5,100,100,100,100,2004,2004,0,0
Automata/random/Random420161023160340.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaPmaxSatDimacs.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaPmaxSatDimacs(removeDeadEnds(Random4)),6,70,800267,2204,31,5043,minimizeNwaPmaxSatDimacs,0,6,70,800267,2204,169,6,50,50,0,0,51,110,100,100,100,100,2004,2004,0,0
Automata/random/Random420161023160340.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/shrinkNwa.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,shrinkNwa(removeUnreachable(Random4)),6,70,800267,2204,null,null,shrinkNwa,0,6,70,800267,2204,11,null,50,50,0,0,null,null,100,100,100,100,2004,2004,0,0
Automata/random/Random4220161023160400.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaMaxSat2.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaMaxSat2(removeUnreachable(Random42)),6,75,816200,2443,80,22610,minimizeNwaMaxSat2,0,6,75,816200,2443,65,6,50,50,0,0,54,6,100,100,100,100,2243,2243,0,0
Automata/random/Random4220161023160400.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaPmaxSatDimacs.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaPmaxSatDimacs(removeDeadEnds(Random42)),6,75,816200,2443,31,5375,minimizeNwaPmaxSatDimacs,0,6,75,816200,2443,100,4,50,50,0,0,25,68,100,100,100,100,2243,2243,0,0
Automata/random/Random4220161023160400.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/shrinkNwa.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,shrinkNwa(removeUnreachable(Random42)),6,75,816200,2443,null,null,shrinkNwa,0,6,75,816200,2443,13,null,50,50,0,0,null,null,100,100,100,100,2243,2243,0,0
Automata/random/Random4320161023160401.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaMaxSat2.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaMaxSat2(removeUnreachable(Random43)),6,67,803400,2251,72,18010,minimizeNwaMaxSat2,0,6,67,803400,2251,102,10,50,50,0,0,75,11,100,100,100,100,2051,2051,0,0
Automata/random/Random4320161023160401.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaPmaxSatDimacs.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaPmaxSatDimacs(removeDeadEnds(Random43)),6,67,803400,2251,23,3255,minimizeNwaPmaxSatDimacs,0,6,67,803400,2251,79,5,50,50,0,0,18,54,100,100,100,100,2051,2051,0,0
Automata/random/Random4320161023160401.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/shrinkNwa.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,shrinkNwa(removeUnreachable(Random43)),6,67,803400,2251,null,null,shrinkNwa,0,6,67,803400,2251,11,null,50,50,0,0,null,null,100,100,100,100,2051,2051,0,0
Automata/random/Random4420161023160401.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaMaxSat2.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaMaxSat2(removeUnreachable(Random44)),6,67,812231,2245,93,24950,minimizeNwaMaxSat2,0,6,67,812231,2245,124,9,49,49,0,0,114,5,98,98,99,99,2048,2048,0,0
Automata/random/Random4420161023160401.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaPmaxSatDimacs.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaPmaxSatDimacs(removeDeadEnds(Random44)),6,67,812231,2245,40,6410,minimizeNwaPmaxSatDimacs,0,6,67,812231,2245,152,6,49,49,0,0,42,94,98,98,99,99,2048,2048,0,0
Automata/random/Random4420161023160401.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/shrinkNwa.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,shrinkNwa(removeUnreachable(Random44)),6,67,812231,2245,null,null,shrinkNwa,0,6,67,812231,2245,31,null,49,49,0,0,null,null,98,98,99,99,2048,2048,0,0
Automata/random/Random4520161023160402.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaMaxSat2.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaMaxSat2(removeUnreachable(Random45)),6,70,808933,2334,116,40669,minimizeNwaMaxSat2,0,6,70,808933,2334,104,10,50,50,0,0,94,5,100,100,100,100,2134,2134,0,0
Automata/random/Random4520161023160402.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaPmaxSatDimacs.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaPmaxSatDimacs(removeDeadEnds(Random45)),6,70,808933,2334,30,4820,minimizeNwaPmaxSatDimacs,0,6,70,808933,2334,88,5,50,50,0,0,20,62,100,100,100,100,2134,2134,0,0
Automata/random/Random4520161023160402.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/shrinkNwa.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,shrinkNwa(removeUnreachable(Random45)),6,70,808933,2334,null,null,shrinkNwa,0,6,70,808933,2334,14,null,50,50,0,0,null,null,100,100,100,100,2134,2134,0,0
Automata/random/Random4620161023160402.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaMaxSat2.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaMaxSat2(removeUnreachable(Random46)),6,76,799467,2192,72,16801,minimizeNwaMaxSat2,0,6,76,799467,2192,162,8,50,50,0,0,152,6,100,100,100,100,1992,1992,0,0
Automata/random/Random4620161023160402.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaPmaxSatDimacs.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaPmaxSatDimacs(removeDeadEnds(Random46)),6,76,799467,2192,36,6053,minimizeNwaPmaxSatDimacs,0,6,76,799467,2192,121,5,50,50,0,0,29,85,100,100,100,100,1992,1992,0,0
Automata/random/Random4620161023160402.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/shrinkNwa.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,shrinkNwa(removeUnreachable(Random46)),6,76,799467,2192,null,null,shrinkNwa,0,6,76,799467,2192,13,null,50,50,0,0,null,null,100,100,100,100,1992,1992,0,0
Automata/random/Random4720161023160403.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaMaxSat2.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaMaxSat2(removeUnreachable(Random47)),6,63,814730,2281,67,14559,minimizeNwaMaxSat2,0,6,63,814730,2281,67,8,49,49,0,0,41,14,98,98,99,99,2084,2084,0,0
Automata/random/Random4720161023160403.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaPmaxSatDimacs.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaPmaxSatDimacs(removeDeadEnds(Random47)),6,63,814730,2281,27,3852,minimizeNwaPmaxSatDimacs,0,6,63,814730,2281,78,4,49,49,0,0,17,54,98,98,99,99,2084,2084,0,0
Automata/random/Random4720161023160403.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/shrinkNwa.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,shrinkNwa(removeUnreachable(Random47)),6,63,814730,2281,null,null,shrinkNwa,0,6,63,814730,2281,11,null,49,49,0,0,null,null,98,98,99,99,2084,2084,0,0
Automata/random/Random4820161023160403.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaMaxSat2.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaMaxSat2(removeUnreachable(Random48)),6,64,816467,2447,83,20620,minimizeNwaMaxSat2,0,6,64,816467,2447,64,10,50,50,0,0,52,6,100,100,100,100,2247,2247,0,0
Automata/random/Random4820161023160403.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaPmaxSatDimacs.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaPmaxSatDimacs(removeDeadEnds(Random48)),6,64,816467,2447,37,6366,minimizeNwaPmaxSatDimacs,0,6,64,816467,2447,112,6,50,50,0,0,27,79,100,100,100,100,2247,2247,0,0
Automata/random/Random4820161023160403.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/shrinkNwa.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,shrinkNwa(removeUnreachable(Random48)),6,64,816467,2447,null,null,shrinkNwa,0,6,64,816467,2447,11,null,50,50,0,0,null,null,100,100,100,100,2247,2247,0,0
Automata/random/Random4920161023160403.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaMaxSat2.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaMaxSat2(removeUnreachable(Random49)),6,57,806886,2312,94,26753,minimizeNwaMaxSat2,0,6,57,806886,2312,72,10,49,49,0,0,63,5,96,96,98,98,2118,2118,0,0
Automata/random/Random4920161023160403.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaPmaxSatDimacs.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaPmaxSatDimacs(removeDeadEnds(Random49)),6,57,806886,2312,39,7080,minimizeNwaPmaxSatDimacs,0,6,57,806886,2312,127,7,49,49,0,0,36,83,96,96,98,98,2118,2118,0,0
Automata/random/Random4920161023160403.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/shrinkNwa.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,shrinkNwa(removeUnreachable(Random49)),6,57,806886,2312,null,null,shrinkNwa,0,6,57,806886,2312,9,null,49,49,0,0,null,null,96,96,98,98,2118,2118,0,0
Automata/random/Random5020161023160404.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaMaxSat2.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaMaxSat2(removeUnreachable(Random50)),6,71,805933,2289,79,20370,minimizeNwaMaxSat2,0,6,71,805933,2289,59,8,50,50,0,0,49,5,100,100,100,100,2089,2089,0,0
Automata/random/Random5020161023160404.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaPmaxSatDimacs.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaPmaxSatDimacs(removeDeadEnds(Random50)),6,71,805933,2289,41,7995,minimizeNwaPmaxSatDimacs,0,6,71,805933,2289,133,8,50,50,0,0,29,94,100,100,100,100,2089,2089,0,0
Automata/random/Random5020161023160404.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/shrinkNwa.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,shrinkNwa(removeUnreachable(Random50)),6,71,805933,2289,null,null,shrinkNwa,0,6,71,805933,2289,14,null,50,50,0,0,null,null,100,100,100,100,2089,2089,0,0
Automata/random/Random5120161023160404.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaMaxSat2.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaMaxSat2(removeUnreachable(Random51)),6,70,810400,2356,63,13691,minimizeNwaMaxSat2,0,6,70,810400,2356,45,8,50,50,0,0,36,4,100,100,100,100,2156,2156,0,0
Automata/random/Random5120161023160404.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaPmaxSatDimacs.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaPmaxSatDimacs(removeDeadEnds(Random51)),6,70,810400,2356,19,2616,minimizeNwaPmaxSatDimacs,0,6,70,810400,2356,64,5,50,50,0,0,15,39,100,100,100,100,2156,2156,0,0
Automata/random/Random5120161023160404.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/shrinkNwa.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,shrinkNwa(removeUnreachable(Random51)),6,70,810400,2356,null,null,shrinkNwa,0,6,70,810400,2356,10,null,50,50,0,0,null,null,100,100,100,100,2156,2156,0,0
Automata/random/Random520161023160340.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaMaxSat2.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaMaxSat2(removeUnreachable(Random5)),6,61,813200,2398,73,16828,minimizeNwaMaxSat2,0,6,61,813200,2398,53,6,50,50,0,0,42,5,100,100,100,100,2198,2198,0,0
Automata/random/Random520161023160340.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaPmaxSatDimacs.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaPmaxSatDimacs(removeDeadEnds(Random5)),6,61,813200,2398,28,3865,minimizeNwaPmaxSatDimacs,0,6,61,813200,2398,79,4,50,50,0,0,19,53,100,100,100,100,2198,2198,0,0
Automata/random/Random520161023160340.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/shrinkNwa.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,shrinkNwa(removeUnreachable(Random5)),6,61,813200,2398,null,null,shrinkNwa,0,6,61,813200,2398,12,null,50,50,0,0,null,null,100,100,100,100,2198,2198,0,0
Automata/random/Random5220161023160405.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaMaxSat2.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaMaxSat2(removeUnreachable(Random52)),6,65,815800,2437,91,23370,minimizeNwaMaxSat2,0,6,65,815800,2437,80,11,50,50,0,0,55,7,100,100,100,100,2237,2237,0,0
Automata/random/Random5220161023160405.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaPmaxSatDimacs.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaPmaxSatDimacs(removeDeadEnds(Random52)),6,65,815800,2437,36,5654,minimizeNwaPmaxSatDimacs,0,6,65,815800,2437,100,7,50,50,0,0,24,69,100,100,100,100,2237,2237,0,0
Automata/random/Random5220161023160405.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/shrinkNwa.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,shrinkNwa(removeUnreachable(Random52)),6,65,815800,2437,null,null,shrinkNwa,0,6,65,815800,2437,10,null,50,50,0,0,null,null,100,100,100,100,2237,2237,0,0
Automata/random/Random5320161023160405.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaMaxSat2.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaMaxSat2(removeUnreachable(Random53)),6,64,807733,2316,118,38208,minimizeNwaMaxSat2,0,6,64,807733,2316,108,9,50,50,0,0,97,5,100,100,100,100,2116,2116,0,0
Automata/random/Random5320161023160405.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaPmaxSatDimacs.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaPmaxSatDimacs(removeDeadEnds(Random53)),6,64,807733,2316,16,1777,minimizeNwaPmaxSatDimacs,0,6,64,807733,2316,63,5,50,50,0,0,12,42,100,100,100,100,2116,2116,0,0
Automata/random/Random5320161023160405.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/shrinkNwa.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,shrinkNwa(removeUnreachable(Random53)),6,64,807733,2316,null,null,shrinkNwa,0,6,64,807733,2316,32,null,50,50,0,0,null,null,100,100,100,100,2116,2116,0,0
Automata/random/Random5420161023160405.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaMaxSat2.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaMaxSat2(removeUnreachable(Random54)),6,70,815600,2434,88,21803,minimizeNwaMaxSat2,0,6,70,815600,2434,62,7,50,50,0,0,53,5,100,100,100,100,2234,2234,0,0
Automata/random/Random5420161023160405.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaPmaxSatDimacs.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaPmaxSatDimacs(removeDeadEnds(Random54)),6,70,815600,2434,37,5490,minimizeNwaPmaxSatDimacs,0,6,70,815600,2434,118,5,50,50,0,0,34,73,100,100,100,100,2234,2234,0,0
Automata/random/Random5420161023160405.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/shrinkNwa.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,shrinkNwa(removeUnreachable(Random54)),6,70,815600,2434,null,null,shrinkNwa,0,6,70,815600,2434,26,null,50,50,0,0,null,null,100,100,100,100,2234,2234,0,0
Automata/random/Random5520161023160406.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaMaxSat2.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaMaxSat2(removeUnreachable(Random55)),6,70,822800,2542,102,32608,minimizeNwaMaxSat2,0,6,70,822800,2542,106,7,50,50,0,0,85,16,100,100,100,100,2342,2342,0,0
Automata/random/Random5520161023160406.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaPmaxSatDimacs.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaPmaxSatDimacs(removeDeadEnds(Random55)),6,70,822800,2542,28,4712,minimizeNwaPmaxSatDimacs,0,6,70,822800,2542,127,5,50,50,0,0,26,79,100,100,100,100,2342,2342,0,0
Automata/random/Random5520161023160406.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/shrinkNwa.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,shrinkNwa(removeUnreachable(Random55)),6,70,822800,2542,null,null,shrinkNwa,0,6,70,822800,2542,11,null,50,50,0,0,null,null,100,100,100,100,2342,2342,0,0
Automata/random/Random5620161023160406.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaMaxSat2.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaMaxSat2(removeUnreachable(Random56)),6,75,811933,2379,123,42462,minimizeNwaMaxSat2,0,6,75,811933,2379,120,12,50,50,0,0,109,5,100,100,100,100,2179,2179,0,0
Automata/random/Random5620161023160406.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaPmaxSatDimacs.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaPmaxSatDimacs(removeDeadEnds(Random56)),6,75,811933,2379,48,9687,minimizeNwaPmaxSatDimacs,0,6,75,811933,2379,199,7,50,50,0,0,42,150,100,100,100,100,2179,2179,0,0
Automata/random/Random5620161023160406.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/shrinkNwa.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,shrinkNwa(removeUnreachable(Random56)),6,75,811933,2379,null,null,shrinkNwa,0,6,75,811933,2379,10,null,50,50,0,0,null,null,100,100,100,100,2179,2179,0,0
Automata/random/Random5720161023160407.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaMaxSat2.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaMaxSat2(removeUnreachable(Random57)),6,74,812933,2394,76,20975,minimizeNwaMaxSat2,0,6,74,812933,2394,82,6,50,50,0,0,64,8,100,100,100,100,2194,2194,0,0
Automata/random/Random5720161023160407.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaPmaxSatDimacs.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaPmaxSatDimacs(removeDeadEnds(Random57)),6,74,812933,2394,23,3859,minimizeNwaPmaxSatDimacs,0,6,74,812933,2394,123,4,50,50,0,0,27,79,100,100,100,100,2194,2194,0,0
Automata/random/Random5720161023160407.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/shrinkNwa.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,shrinkNwa(removeUnreachable(Random57)),6,74,812933,2394,null,null,shrinkNwa,0,6,74,812933,2394,11,null,50,50,0,0,null,null,100,100,100,100,2194,2194,0,0
Automata/random/Random5820161023160407.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaMaxSat2.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaMaxSat2(removeUnreachable(Random58)),6,73,816267,2444,85,22903,minimizeNwaMaxSat2,0,6,73,816267,2444,66,10,50,50,0,0,55,6,100,100,100,100,2244,2244,0,0
Automata/random/Random5820161023160407.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaPmaxSatDimacs.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaPmaxSatDimacs(removeDeadEnds(Random58)),6,73,816267,2444,27,3861,minimizeNwaPmaxSatDimacs,0,6,73,816267,2444,104,6,50,50,0,0,26,62,100,100,100,100,2244,2244,0,0
Automata/random/Random5820161023160407.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/shrinkNwa.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,shrinkNwa(removeUnreachable(Random58)),6,73,816267,2444,null,null,shrinkNwa,0,6,73,816267,2444,24,null,50,50,0,0,null,null,100,100,100,100,2244,2244,0,0
Automata/random/Random5920161023160408.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaMaxSat2.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaMaxSat2(removeUnreachable(Random59)),6,74,801800,2227,90,25093,minimizeNwaMaxSat2,0,6,74,801800,2227,115,10,50,50,0,0,74,17,100,100,100,100,2027,2027,0,0
Automata/random/Random5920161023160408.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaPmaxSatDimacs.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaPmaxSatDimacs(removeDeadEnds(Random59)),6,74,801800,2227,18,2237,minimizeNwaPmaxSatDimacs,0,6,74,801800,2227,63,4,50,50,0,0,13,43,100,100,100,100,2027,2027,0,0
Automata/random/Random5920161023160408.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/shrinkNwa.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,shrinkNwa(removeUnreachable(Random59)),6,74,801800,2227,null,null,shrinkNwa,0,6,74,801800,2227,28,null,50,50,0,0,null,null,100,100,100,100,2027,2027,0,0
Automata/random/Random6020161023160408.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaMaxSat2.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaMaxSat2(removeUnreachable(Random60)),6,66,812067,2381,103,31984,minimizeNwaMaxSat2,0,6,66,812067,2381,196,12,50,50,0,0,183,8,100,100,100,100,2181,2181,0,0
Automata/random/Random6020161023160408.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaPmaxSatDimacs.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaPmaxSatDimacs(removeDeadEnds(Random60)),6,66,812067,2381,44,8338,minimizeNwaPmaxSatDimacs,0,6,66,812067,2381,163,6,50,50,0,0,36,121,100,100,100,100,2181,2181,0,0
Automata/random/Random6020161023160408.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/shrinkNwa.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,shrinkNwa(removeUnreachable(Random60)),6,66,812067,2381,null,null,shrinkNwa,0,6,66,812067,2381,10,null,50,50,0,0,null,null,100,100,100,100,2181,2181,0,0
Automata/random/Random6120161023160408.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaMaxSat2.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaMaxSat2(removeUnreachable(Random61)),6,0,0,0,0,0,minimizeNwaMaxSat2,0,6,0,0,0,9,null,0,0,0,-1,3,3,0,0,0,0,0,0,0,-1
Automata/random/Random6120161023160408.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaPmaxSatDimacs.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaPmaxSatDimacs(removeDeadEnds(Random61)),6,0,0,0,0,0,minimizeNwaPmaxSatDimacs,0,6,0,0,0,173,null,0,0,0,-1,null,172,0,0,0,0,0,0,0,-1
Automata/random/Random6120161023160408.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/shrinkNwa.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,shrinkNwa(removeUnreachable(Random61)),6,0,0,0,null,null,shrinkNwa,0,6,0,0,0,1,null,0,0,0,-1,null,null,0,0,0,0,0,0,0,-1
Automata/random/Random620161023160341.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaMaxSat2.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaMaxSat2(removeUnreachable(Random6)),6,70,810667,2360,75,18645,minimizeNwaMaxSat2,0,6,70,810667,2360,53,9,50,50,0,0,44,5,100,100,100,100,2160,2160,0,0
Automata/random/Random620161023160341.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaPmaxSatDimacs.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaPmaxSatDimacs(removeDeadEnds(Random6)),6,70,810667,2360,29,4559,minimizeNwaPmaxSatDimacs,0,6,70,810667,2360,99,4,50,50,0,0,21,70,100,100,100,100,2160,2160,0,0
Automata/random/Random620161023160341.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/shrinkNwa.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,shrinkNwa(removeUnreachable(Random6)),6,70,810667,2360,null,null,shrinkNwa,0,6,70,810667,2360,9,null,50,50,0,0,null,null,100,100,100,100,2160,2160,0,0
Automata/random/Random6220161023160408.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaMaxSat2.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaMaxSat2(removeUnreachable(Random62)),6,64,804200,2263,104,29732,minimizeNwaMaxSat2,0,6,64,804200,2263,74,8,50,50,0,0,65,4,100,100,100,100,2063,2063,0,0
Automata/random/Random6220161023160408.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaPmaxSatDimacs.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaPmaxSatDimacs(removeDeadEnds(Random62)),6,64,804200,2263,31,5086,minimizeNwaPmaxSatDimacs,0,6,64,804200,2263,105,5,50,50,0,0,24,73,100,100,100,100,2063,2063,0,0
Automata/random/Random6220161023160408.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/shrinkNwa.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,shrinkNwa(removeUnreachable(Random62)),6,64,804200,2263,null,null,shrinkNwa,0,6,64,804200,2263,10,null,50,50,0,0,null,null,100,100,100,100,2063,2063,0,0
Automata/random/Random6320161023160409.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaMaxSat2.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaMaxSat2(removeUnreachable(Random63)),6,73,813000,2444,82,21886,minimizeNwaMaxSat2,0,6,73,813000,2444,70,7,50,50,0,0,59,5,100,100,99,99,2245,2245,0,0
Automata/random/Random6320161023160409.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaPmaxSatDimacs.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaPmaxSatDimacs(removeDeadEnds(Random63)),6,73,813000,2444,30,4365,minimizeNwaPmaxSatDimacs,0,6,73,813000,2444,107,5,50,50,0,0,23,76,100,100,99,99,2245,2245,0,0
Automata/random/Random6320161023160409.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/shrinkNwa.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,shrinkNwa(removeUnreachable(Random63)),6,73,813000,2444,null,null,shrinkNwa,0,6,73,813000,2444,12,null,50,50,0,0,null,null,100,100,99,99,2245,2245,0,0
Automata/random/Random6420161023160409.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaMaxSat2.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaMaxSat2(removeUnreachable(Random64)),6,62,791867,2078,57,9507,minimizeNwaMaxSat2,0,6,62,791867,2078,34,6,50,50,0,0,25,4,100,100,100,100,1878,1878,0,0
Automata/random/Random6420161023160409.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaPmaxSatDimacs.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaPmaxSatDimacs(removeDeadEnds(Random64)),6,62,791867,2078,14,1194,minimizeNwaPmaxSatDimacs,0,6,62,791867,2078,47,4,50,50,0,0,8,31,100,100,100,100,1878,1878,0,0
Automata/random/Random6420161023160409.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/shrinkNwa.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,shrinkNwa(removeUnreachable(Random64)),6,62,791867,2078,null,null,shrinkNwa,0,6,62,791867,2078,10,null,50,50,0,0,null,null,100,100,100,100,1878,1878,0,0
Automata/random/Random6520161023160410.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaMaxSat2.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaMaxSat2(removeUnreachable(Random65)),6,69,812733,2391,89,27209,minimizeNwaMaxSat2,0,6,69,812733,2391,76,10,50,50,0,0,66,5,100,100,100,100,2191,2191,0,0
Automata/random/Random6520161023160410.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaPmaxSatDimacs.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaPmaxSatDimacs(removeDeadEnds(Random65)),6,69,812733,2391,26,4463,minimizeNwaPmaxSatDimacs,0,6,69,812733,2391,119,5,50,50,0,0,27,78,100,100,100,100,2191,2191,0,0
Automata/random/Random6520161023160410.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/shrinkNwa.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,shrinkNwa(removeUnreachable(Random65)),6,69,812733,2391,null,null,shrinkNwa,0,6,69,812733,2391,33,null,50,50,0,0,null,null,100,100,100,100,2191,2191,0,0
Automata/random/Random6620161023160410.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaMaxSat2.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaMaxSat2(removeUnreachable(Random66)),6,68,801467,2222,85,20212,minimizeNwaMaxSat2,0,6,68,801467,2222,58,8,50,50,0,0,50,4,100,100,100,100,2022,2022,0,0
Automata/random/Random6620161023160410.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaPmaxSatDimacs.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaPmaxSatDimacs(removeDeadEnds(Random66)),6,68,801467,2222,30,4312,minimizeNwaPmaxSatDimacs,0,6,68,801467,2222,128,6,50,50,0,0,21,99,100,100,100,100,2022,2022,0,0
Automata/random/Random6620161023160410.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/shrinkNwa.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,shrinkNwa(removeUnreachable(Random66)),6,68,801467,2222,null,null,shrinkNwa,0,6,68,801467,2222,11,null,50,50,0,0,null,null,100,100,100,100,2022,2022,0,0
Automata/random/Random6720161023160411.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaMaxSat2.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaMaxSat2(removeUnreachable(Random67)),6,69,800400,2206,86,19660,minimizeNwaMaxSat2,0,6,69,800400,2206,58,8,50,50,0,0,49,5,100,100,100,100,2006,2006,0,0
Automata/random/Random6720161023160411.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaPmaxSatDimacs.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaPmaxSatDimacs(removeDeadEnds(Random67)),6,69,800400,2206,26,3672,minimizeNwaPmaxSatDimacs,0,6,69,800400,2206,91,5,50,50,0,0,22,59,100,100,100,100,2006,2006,0,0
Automata/random/Random6720161023160411.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/shrinkNwa.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,shrinkNwa(removeUnreachable(Random67)),6,69,800400,2206,null,null,shrinkNwa,0,6,69,800400,2206,15,null,50,50,0,0,null,null,100,100,100,100,2006,2006,0,0
Automata/random/Random6820161023160411.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaMaxSat2.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaMaxSat2(removeUnreachable(Random68)),6,70,805200,2278,77,20061,minimizeNwaMaxSat2,0,6,70,805200,2278,56,7,50,50,0,0,46,5,100,100,100,100,2078,2078,0,0
Automata/random/Random6820161023160411.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaPmaxSatDimacs.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaPmaxSatDimacs(removeDeadEnds(Random68)),6,70,805200,2278,16,2264,minimizeNwaPmaxSatDimacs,0,6,70,805200,2278,61,4,50,50,0,0,12,43,100,100,100,100,2078,2078,0,0
Automata/random/Random6820161023160411.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/shrinkNwa.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,shrinkNwa(removeUnreachable(Random68)),6,70,805200,2278,null,null,shrinkNwa,0,6,70,805200,2278,9,null,50,50,0,0,null,null,100,100,100,100,2078,2078,0,0
Automata/random/Random6920161023160412.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaMaxSat2.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaMaxSat2(removeUnreachable(Random69)),6,70,826400,2596,115,44326,minimizeNwaMaxSat2,0,6,70,826400,2596,109,8,50,50,0,0,100,5,100,100,100,100,2396,2396,0,0
Automata/random/Random6920161023160412.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaPmaxSatDimacs.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaPmaxSatDimacs(removeDeadEnds(Random69)),6,70,826400,2596,37,7191,minimizeNwaPmaxSatDimacs,0,6,70,826400,2596,125,6,50,50,0,0,31,86,100,100,100,100,2396,2396,0,0
Automata/random/Random6920161023160412.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/shrinkNwa.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,shrinkNwa(removeUnreachable(Random69)),6,70,826400,2596,null,null,shrinkNwa,0,6,70,826400,2596,11,null,50,50,0,0,null,null,100,100,100,100,2396,2396,0,0
Automata/random/Random7020161023160412.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaMaxSat2.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaMaxSat2(removeUnreachable(Random70)),6,71,818000,2470,97,29169,minimizeNwaMaxSat2,0,6,71,818000,2470,85,9,50,50,0,0,76,5,100,100,100,100,2270,2270,0,0
Automata/random/Random7020161023160412.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaPmaxSatDimacs.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaPmaxSatDimacs(removeDeadEnds(Random70)),6,71,818000,2470,40,7152,minimizeNwaPmaxSatDimacs,0,6,71,818000,2470,120,6,50,50,0,0,28,86,100,100,100,100,2270,2270,0,0
Automata/random/Random7020161023160412.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/shrinkNwa.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,shrinkNwa(removeUnreachable(Random70)),6,71,818000,2470,null,null,shrinkNwa,0,6,71,818000,2470,10,null,50,50,0,0,null,null,100,100,100,100,2270,2270,0,0
Automata/random/Random7120161023160413.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaMaxSat2.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaMaxSat2(removeUnreachable(Random71)),6,68,793489,2023,105,31222,minimizeNwaMaxSat2,0,6,68,793489,2023,145,11,49,49,0,0,69,72,98,98,98,98,1827,1827,0,0
Automata/random/Random7120161023160413.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaPmaxSatDimacs.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaPmaxSatDimacs(removeDeadEnds(Random71)),6,68,793489,2023,46,8830,minimizeNwaPmaxSatDimacs,0,6,68,793489,2023,146,8,49,49,0,0,36,103,98,98,98,98,1827,1827,0,0
Automata/random/Random7120161023160413.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/shrinkNwa.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,shrinkNwa(removeUnreachable(Random71)),6,68,793489,2023,null,null,shrinkNwa,0,6,68,793489,2023,10,null,49,49,0,0,null,null,98,98,98,98,1827,1827,0,0
Automata/random/Random720161023160341.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaMaxSat2.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaMaxSat2(removeUnreachable(Random7)),6,76,815800,2437,77,19956,minimizeNwaMaxSat2,0,6,76,815800,2437,63,5,50,50,0,0,47,12,100,100,100,100,2237,2237,0,0
Automata/random/Random720161023160341.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaPmaxSatDimacs.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaPmaxSatDimacs(removeDeadEnds(Random7)),6,76,815800,2437,35,6030,minimizeNwaPmaxSatDimacs,0,6,76,815800,2437,106,5,50,50,0,0,28,72,100,100,100,100,2237,2237,0,0
Automata/random/Random720161023160341.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/shrinkNwa.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,shrinkNwa(removeUnreachable(Random7)),6,76,815800,2437,null,null,shrinkNwa,0,6,76,815800,2437,11,null,50,50,0,0,null,null,100,100,100,100,2237,2237,0,0
Automata/random/Random7220161023160413.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaMaxSat2.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaMaxSat2(removeUnreachable(Random72)),6,65,819067,2486,97,29121,minimizeNwaMaxSat2,0,6,65,819067,2486,158,10,50,50,0,0,148,5,100,100,100,100,2286,2286,0,0
Automata/random/Random7220161023160413.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaPmaxSatDimacs.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaPmaxSatDimacs(removeDeadEnds(Random72)),6,65,819067,2486,34,5452,minimizeNwaPmaxSatDimacs,0,6,65,819067,2486,104,6,50,50,0,0,25,74,100,100,100,100,2286,2286,0,0
Automata/random/Random7220161023160413.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/shrinkNwa.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,shrinkNwa(removeUnreachable(Random72)),6,65,819067,2486,null,null,shrinkNwa,0,6,65,819067,2486,10,null,50,50,0,0,null,null,100,100,100,100,2286,2286,0,0
Automata/random/Random7320161023160414.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaMaxSat2.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaMaxSat2(removeUnreachable(Random73)),6,68,806333,2295,88,22366,minimizeNwaMaxSat2,0,6,68,806333,2295,158,10,50,50,0,0,55,99,100,100,100,100,2095,2095,0,0
Automata/random/Random7320161023160414.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaPmaxSatDimacs.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaPmaxSatDimacs(removeDeadEnds(Random73)),6,68,806333,2295,38,5783,minimizeNwaPmaxSatDimacs,0,6,68,806333,2295,195,7,50,50,0,0,24,166,100,100,100,100,2095,2095,0,0
Automata/random/Random7320161023160414.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/shrinkNwa.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,shrinkNwa(removeUnreachable(Random73)),6,68,806333,2295,null,null,shrinkNwa,0,6,68,806333,2295,10,null,50,50,0,0,null,null,100,100,100,100,2095,2095,0,0
Automata/random/Random7420161023160414.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaMaxSat2.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaMaxSat2(removeUnreachable(Random74)),6,64,813200,2398,85,25576,minimizeNwaMaxSat2,0,6,64,813200,2398,155,8,50,50,0,0,147,4,100,100,100,100,2198,2198,0,0
Automata/random/Random7420161023160414.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaPmaxSatDimacs.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaPmaxSatDimacs(removeDeadEnds(Random74)),6,64,813200,2398,40,7637,minimizeNwaPmaxSatDimacs,0,6,64,813200,2398,263,6,50,50,0,0,139,113,100,100,100,100,2198,2198,0,0
Automata/random/Random7420161023160414.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/shrinkNwa.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,shrinkNwa(removeUnreachable(Random74)),6,64,813200,2398,null,null,shrinkNwa,0,6,64,813200,2398,10,null,50,50,0,0,null,null,100,100,100,100,2198,2198,0,0
Automata/random/Random7520161023160414.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaMaxSat2.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaMaxSat2(removeUnreachable(Random75)),6,65,822400,2536,83,23429,minimizeNwaMaxSat2,0,6,65,822400,2536,167,10,50,50,0,0,158,5,100,100,100,100,2336,2336,0,0
Automata/random/Random7520161023160414.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaPmaxSatDimacs.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaPmaxSatDimacs(removeDeadEnds(Random75)),6,65,822400,2536,12,1524,minimizeNwaPmaxSatDimacs,0,6,65,822400,2536,47,3,50,50,0,0,11,29,100,100,100,100,2336,2336,0,0
Automata/random/Random7520161023160414.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/shrinkNwa.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,shrinkNwa(removeUnreachable(Random75)),6,65,822400,2536,null,null,shrinkNwa,0,6,65,822400,2536,11,null,50,50,0,0,null,null,100,100,100,100,2336,2336,0,0
Automata/random/Random7620161023160415.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaMaxSat2.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaMaxSat2(removeUnreachable(Random76)),6,69,805267,2279,137,51332,minimizeNwaMaxSat2,0,6,69,805267,2279,122,15,50,50,0,0,112,6,100,100,100,100,2079,2079,0,0
Automata/random/Random7620161023160415.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaPmaxSatDimacs.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaPmaxSatDimacs(removeDeadEnds(Random76)),6,69,805267,2279,47,8516,minimizeNwaPmaxSatDimacs,0,6,69,805267,2279,143,8,50,50,0,0,33,102,100,100,100,100,2079,2079,0,0
Automata/random/Random7620161023160415.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/shrinkNwa.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,shrinkNwa(removeUnreachable(Random76)),6,69,805267,2279,null,null,shrinkNwa,0,6,69,805267,2279,140,null,50,50,0,0,null,null,100,100,100,100,2079,2079,0,0
Automata/random/Random7720161023160416.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaMaxSat2.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaMaxSat2(removeUnreachable(Random77)),6,65,815000,2425,115,38786,minimizeNwaMaxSat2,0,6,65,815000,2425,94,10,50,50,0,0,84,5,100,100,100,100,2225,2225,0,0
Automata/random/Random7720161023160416.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaPmaxSatDimacs.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaPmaxSatDimacs(removeDeadEnds(Random77)),6,65,815000,2425,31,4956,minimizeNwaPmaxSatDimacs,0,6,65,815000,2425,99,4,50,50,0,0,22,66,100,100,100,100,2225,2225,0,0
Automata/random/Random7720161023160416.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/shrinkNwa.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,shrinkNwa(removeUnreachable(Random77)),6,65,815000,2425,null,null,shrinkNwa,0,6,65,815000,2425,9,null,50,50,0,0,null,null,100,100,100,100,2225,2225,0,0
Automata/random/Random7820161023160416.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaMaxSat2.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaMaxSat2(removeUnreachable(Random78)),6,69,804533,2268,76,20156,minimizeNwaMaxSat2,0,6,69,804533,2268,58,8,50,50,0,0,49,4,100,100,100,100,2068,2068,0,0
Automata/random/Random7820161023160416.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaPmaxSatDimacs.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaPmaxSatDimacs(removeDeadEnds(Random78)),6,69,804533,2268,34,6327,minimizeNwaPmaxSatDimacs,0,6,69,804533,2268,110,6,50,50,0,0,26,77,100,100,100,100,2068,2068,0,0
Automata/random/Random7820161023160416.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/shrinkNwa.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,shrinkNwa(removeUnreachable(Random78)),6,69,804533,2268,null,null,shrinkNwa,0,6,69,804533,2268,10,null,50,50,0,0,null,null,100,100,100,100,2068,2068,0,0
Automata/random/Random7920161023160417.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaMaxSat2.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaMaxSat2(removeUnreachable(Random79)),6,73,814800,2422,67,16362,minimizeNwaMaxSat2,0,6,73,814800,2422,49,6,50,50,0,0,39,5,100,100,100,100,2222,2222,0,0
Automata/random/Random7920161023160417.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaPmaxSatDimacs.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaPmaxSatDimacs(removeDeadEnds(Random79)),6,73,814800,2422,23,3633,minimizeNwaPmaxSatDimacs,0,6,73,814800,2422,85,4,50,50,0,0,17,61,100,100,100,100,2222,2222,0,0
Automata/random/Random7920161023160417.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/shrinkNwa.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,shrinkNwa(removeUnreachable(Random79)),6,73,814800,2422,null,null,shrinkNwa,0,6,73,814800,2422,15,null,50,50,0,0,null,null,100,100,100,100,2222,2222,0,0
Automata/random/Random8020161023160417.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaMaxSat2.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaMaxSat2(removeUnreachable(Random80)),6,64,819728,2353,71,15856,minimizeNwaMaxSat2,0,6,64,819728,2353,49,9,49,49,0,0,39,5,99,99,98,98,2156,2156,0,0
Automata/random/Random8020161023160417.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaPmaxSatDimacs.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaPmaxSatDimacs(removeDeadEnds(Random80)),6,64,819728,2353,31,4877,minimizeNwaPmaxSatDimacs,0,6,64,819728,2353,110,6,49,49,0,0,27,77,99,99,98,98,2156,2156,0,0
Automata/random/Random8020161023160417.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/shrinkNwa.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,shrinkNwa(removeUnreachable(Random80)),6,64,819728,2353,null,null,shrinkNwa,0,6,64,819728,2353,9,null,49,49,0,0,null,null,99,99,98,98,2156,2156,0,0
Automata/random/Random8120161023160418.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaMaxSat2.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaMaxSat2(removeUnreachable(Random81)),6,68,813203,2163,72,16695,minimizeNwaMaxSat2,0,6,68,813203,2163,48,10,49,49,0,0,39,5,99,99,100,100,1964,1964,0,0
Automata/random/Random8120161023160418.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaPmaxSatDimacs.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaPmaxSatDimacs(removeDeadEnds(Random81)),6,68,813203,2163,35,5431,minimizeNwaPmaxSatDimacs,0,6,68,813203,2163,98,6,49,49,0,0,23,69,99,99,100,100,1964,1964,0,0
Automata/random/Random8120161023160418.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/shrinkNwa.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,shrinkNwa(removeUnreachable(Random81)),6,68,813203,2163,null,null,shrinkNwa,0,6,68,813203,2163,10,null,49,49,0,0,null,null,99,99,100,100,1964,1964,0,0
Automata/random/Random820161023160342.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaMaxSat2.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaMaxSat2(removeUnreachable(Random8)),6,73,803200,2248,59,12295,minimizeNwaMaxSat2,0,6,73,803200,2248,42,7,50,50,0,0,31,5,100,100,100,100,2048,2048,0,0
Automata/random/Random820161023160342.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaPmaxSatDimacs.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaPmaxSatDimacs(removeDeadEnds(Random8)),6,73,803200,2248,14,1865,minimizeNwaPmaxSatDimacs,0,6,73,803200,2248,48,5,50,50,0,0,11,30,100,100,100,100,2048,2048,0,0
Automata/random/Random820161023160342.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/shrinkNwa.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,shrinkNwa(removeUnreachable(Random8)),6,73,803200,2248,null,null,shrinkNwa,0,6,73,803200,2248,11,null,50,50,0,0,null,null,100,100,100,100,2048,2048,0,0
Automata/random/Random8220161023160419.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaMaxSat2.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaMaxSat2(removeUnreachable(Random82)),6,68,812856,2254,82,21604,minimizeNwaMaxSat2,0,6,68,812856,2254,67,10,49,49,0,0,53,4,99,99,98,98,2057,2057,0,0
Automata/random/Random8220161023160419.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaPmaxSatDimacs.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaPmaxSatDimacs(removeDeadEnds(Random82)),6,68,812856,2254,33,5287,minimizeNwaPmaxSatDimacs,0,6,68,812856,2254,95,6,49,49,0,0,24,66,99,99,98,98,2057,2057,0,0
Automata/random/Random8220161023160419.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/shrinkNwa.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,shrinkNwa(removeUnreachable(Random82)),6,68,812856,2254,null,null,shrinkNwa,0,6,68,812856,2254,10,null,49,49,0,0,null,null,99,99,98,98,2057,2057,0,0
Automata/random/Random8320161023160419.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaMaxSat2.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaMaxSat2(removeUnreachable(Random83)),6,75,807467,2312,65,14218,minimizeNwaMaxSat2,0,6,75,807467,2312,46,8,50,50,0,0,37,5,100,100,100,100,2112,2112,0,0
Automata/random/Random8320161023160419.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaPmaxSatDimacs.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaPmaxSatDimacs(removeDeadEnds(Random83)),6,75,807467,2312,31,5040,minimizeNwaPmaxSatDimacs,0,6,75,807467,2312,109,6,50,50,0,0,24,76,100,100,100,100,2112,2112,0,0
Automata/random/Random8320161023160419.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/shrinkNwa.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,shrinkNwa(removeUnreachable(Random83)),6,75,807467,2312,null,null,shrinkNwa,0,6,75,807467,2312,30,null,50,50,0,0,null,null,100,100,100,100,2112,2112,0,0
Automata/random/Random8420161023160419.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaMaxSat2.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaMaxSat2(removeUnreachable(Random84)),6,68,806067,2291,92,23850,minimizeNwaMaxSat2,0,6,68,806067,2291,71,8,50,50,0,0,63,4,100,100,100,100,2091,2091,0,0
Automata/random/Random8420161023160419.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaPmaxSatDimacs.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaPmaxSatDimacs(removeDeadEnds(Random84)),6,68,806067,2291,30,4300,minimizeNwaPmaxSatDimacs,0,6,68,806067,2291,85,5,50,50,0,0,20,57,100,100,100,100,2091,2091,0,0
Automata/random/Random8420161023160419.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/shrinkNwa.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,shrinkNwa(removeUnreachable(Random84)),6,68,806067,2291,null,null,shrinkNwa,0,6,68,806067,2291,10,null,50,50,0,0,null,null,100,100,100,100,2091,2091,0,0
Automata/random/Random8520161023160420.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaMaxSat2.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaMaxSat2(removeUnreachable(Random85)),6,64,799867,2198,83,20645,minimizeNwaMaxSat2,0,6,64,799867,2198,58,9,50,50,0,0,49,5,100,100,100,100,1998,1998,0,0
Automata/random/Random8520161023160420.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaPmaxSatDimacs.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaPmaxSatDimacs(removeDeadEnds(Random85)),6,64,799867,2198,39,7667,minimizeNwaPmaxSatDimacs,0,6,64,799867,2198,153,7,50,50,0,0,36,107,100,100,100,100,1998,1998,0,0
Automata/random/Random8520161023160420.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/shrinkNwa.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,shrinkNwa(removeUnreachable(Random85)),6,64,799867,2198,null,null,shrinkNwa,0,6,64,799867,2198,9,null,50,50,0,0,null,null,100,100,100,100,1998,1998,0,0
Automata/random/Random8620161023160421.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaMaxSat2.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaMaxSat2(removeUnreachable(Random86)),6,74,805267,2279,73,16827,minimizeNwaMaxSat2,0,6,74,805267,2279,55,8,50,50,0,0,43,6,100,100,100,100,2079,2079,0,0
Automata/random/Random8620161023160421.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaPmaxSatDimacs.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaPmaxSatDimacs(removeDeadEnds(Random86)),6,74,805267,2279,20,2588,minimizeNwaPmaxSatDimacs,0,6,74,805267,2279,62,4,50,50,0,0,14,39,100,100,100,100,2079,2079,0,0
Automata/random/Random8620161023160421.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/shrinkNwa.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,shrinkNwa(removeUnreachable(Random86)),6,74,805267,2279,null,null,shrinkNwa,0,6,74,805267,2279,18,null,50,50,0,0,null,null,100,100,100,100,2079,2079,0,0
Automata/random/Random8720161023160421.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaMaxSat2.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaMaxSat2(removeUnreachable(Random87)),6,70,808667,2330,93,26725,minimizeNwaMaxSat2,0,6,70,808667,2330,68,11,50,50,0,0,59,5,100,100,100,100,2130,2130,0,0
Automata/random/Random8720161023160421.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaPmaxSatDimacs.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaPmaxSatDimacs(removeDeadEnds(Random87)),6,70,808667,2330,40,7399,minimizeNwaPmaxSatDimacs,0,6,70,808667,2330,128,7,50,50,0,0,29,88,100,100,100,100,2130,2130,0,0
Automata/random/Random8720161023160421.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/shrinkNwa.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,shrinkNwa(removeUnreachable(Random87)),6,70,808667,2330,null,null,shrinkNwa,0,6,70,808667,2330,9,null,50,50,0,0,null,null,100,100,100,100,2130,2130,0,0
Automata/random/Random8820161023160422.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaMaxSat2.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaMaxSat2(removeUnreachable(Random88)),6,64,808067,2321,92,25526,minimizeNwaMaxSat2,0,6,64,808067,2321,68,9,50,50,0,0,59,5,100,100,100,100,2121,2121,0,0
Automata/random/Random8820161023160422.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaPmaxSatDimacs.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaPmaxSatDimacs(removeDeadEnds(Random88)),6,64,808067,2321,29,4748,minimizeNwaPmaxSatDimacs,0,6,64,808067,2321,97,5,50,50,0,0,21,63,100,100,100,100,2121,2121,0,0
Automata/random/Random8820161023160422.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/shrinkNwa.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,shrinkNwa(removeUnreachable(Random88)),6,64,808067,2321,null,null,shrinkNwa,0,6,64,808067,2321,9,null,50,50,0,0,null,null,100,100,100,100,2121,2121,0,0
Automata/random/Random8920161023160423.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaMaxSat2.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaMaxSat2(removeUnreachable(Random89)),6,63,815867,2438,90,24120,minimizeNwaMaxSat2,0,6,63,815867,2438,137,7,50,50,0,0,129,4,100,100,100,100,2238,2238,0,0
Automata/random/Random8920161023160423.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaPmaxSatDimacs.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaPmaxSatDimacs(removeDeadEnds(Random89)),6,63,815867,2438,37,5807,minimizeNwaPmaxSatDimacs,0,6,63,815867,2438,103,6,50,50,0,0,25,71,100,100,100,100,2238,2238,0,0
Automata/random/Random8920161023160423.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/shrinkNwa.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,shrinkNwa(removeUnreachable(Random89)),6,63,815867,2438,null,null,shrinkNwa,0,6,63,815867,2438,9,null,50,50,0,0,null,null,100,100,100,100,2238,2238,0,0
Automata/random/Random9020161023160424.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaMaxSat2.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaMaxSat2(removeUnreachable(Random90)),6,66,818964,2294,90,24321,minimizeNwaMaxSat2,0,6,66,818964,2294,148,9,49,49,0,0,136,9,98,98,100,100,2096,2096,0,0
Automata/random/Random9020161023160424.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaPmaxSatDimacs.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaPmaxSatDimacs(removeDeadEnds(Random90)),6,66,818964,2294,22,3018,minimizeNwaPmaxSatDimacs,0,6,66,818964,2294,64,5,49,49,0,0,15,42,98,98,100,100,2096,2096,0,0
Automata/random/Random9020161023160424.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/shrinkNwa.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,shrinkNwa(removeUnreachable(Random90)),6,66,818964,2294,null,null,shrinkNwa,0,6,66,818964,2294,9,null,49,49,0,0,null,null,98,98,100,100,2096,2096,0,0
Automata/random/Random9120161023160424.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaMaxSat2.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaMaxSat2(removeUnreachable(Random91)),6,0,0,0,0,0,minimizeNwaMaxSat2,0,6,0,0,0,2,null,0,0,0,-1,1,null,0,0,0,0,0,0,0,-1
Automata/random/Random9120161023160424.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaPmaxSatDimacs.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaPmaxSatDimacs(removeDeadEnds(Random91)),6,0,0,0,0,0,minimizeNwaPmaxSatDimacs,0,6,0,0,0,129,null,0,0,0,-1,1,127,0,0,0,0,0,0,0,-1
Automata/random/Random9120161023160424.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/shrinkNwa.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,shrinkNwa(removeUnreachable(Random91)),6,0,0,0,null,null,shrinkNwa,0,6,0,0,0,1,null,0,0,0,-1,null,null,0,0,0,0,0,0,0,-1
Automata/random/Random920161023160342.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaMaxSat2.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaMaxSat2(removeUnreachable(Random9)),6,59,818866,2249,78,19861,minimizeNwaMaxSat2,0,6,59,818866,2249,183,9,48,48,0,0,175,5,95,95,98,98,2056,2056,0,0
Automata/random/Random920161023160342.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaPmaxSatDimacs.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaPmaxSatDimacs(removeDeadEnds(Random9)),6,59,818866,2249,27,4261,minimizeNwaPmaxSatDimacs,0,6,59,818866,2249,222,6,48,48,0,0,141,74,95,95,98,98,2056,2056,0,0
Automata/random/Random920161023160342.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/shrinkNwa.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,shrinkNwa(removeUnreachable(Random9)),6,59,818866,2249,null,null,shrinkNwa,0,6,59,818866,2249,104,null,48,48,0,0,null,null,95,95,98,98,2056,2056,0,0
Automata/random/Random9220161023160424.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaMaxSat2.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaMaxSat2(removeUnreachable(Random92)),6,67,809733,2346,107,34133,minimizeNwaMaxSat2,0,6,67,809733,2346,86,11,50,50,0,0,77,5,100,100,100,100,2146,2146,0,0
Automata/random/Random9220161023160424.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaPmaxSatDimacs.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaPmaxSatDimacs(removeDeadEnds(Random92)),6,67,809733,2346,47,9441,minimizeNwaPmaxSatDimacs,0,6,67,809733,2346,151,6,50,50,0,0,36,109,100,100,100,100,2146,2146,0,0
Automata/random/Random9220161023160424.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/shrinkNwa.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,shrinkNwa(removeUnreachable(Random92)),6,67,809733,2346,null,null,shrinkNwa,0,6,67,809733,2346,11,null,50,50,0,0,null,null,100,100,100,100,2146,2146,0,0
Automata/random/Random9320161023160425.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaMaxSat2.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaMaxSat2(removeUnreachable(Random93)),6,68,808467,2327,99,27140,minimizeNwaMaxSat2,0,6,68,808467,2327,70,9,50,50,0,0,61,5,100,100,100,100,2127,2127,0,0
Automata/random/Random9320161023160425.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaPmaxSatDimacs.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaPmaxSatDimacs(removeDeadEnds(Random93)),6,68,808467,2327,41,6932,minimizeNwaPmaxSatDimacs,0,6,68,808467,2327,120,6,50,50,0,0,29,84,100,100,100,100,2127,2127,0,0
Automata/random/Random9320161023160425.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/shrinkNwa.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,shrinkNwa(removeUnreachable(Random93)),6,68,808467,2327,null,null,shrinkNwa,0,6,68,808467,2327,10,null,50,50,0,0,null,null,100,100,100,100,2127,2127,0,0
Automata/random/Random9420161023160426.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaMaxSat2.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaMaxSat2(removeUnreachable(Random94)),6,71,794733,2219,81,16972,minimizeNwaMaxSat2,0,6,71,794733,2219,54,8,50,50,0,0,45,5,100,100,98,98,2021,2021,0,0
Automata/random/Random9420161023160426.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaPmaxSatDimacs.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaPmaxSatDimacs(removeDeadEnds(Random94)),6,71,794733,2219,21,2145,minimizeNwaPmaxSatDimacs,0,6,71,794733,2219,90,5,50,50,0,0,25,41,100,100,98,98,2021,2021,0,0
Automata/random/Random9420161023160426.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/shrinkNwa.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,shrinkNwa(removeUnreachable(Random94)),6,71,794733,2219,null,null,shrinkNwa,0,6,71,794733,2219,17,null,50,50,0,0,null,null,100,100,98,98,2021,2021,0,0
Automata/random/Random9520161023160427.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaMaxSat2.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaMaxSat2(removeUnreachable(Random95)),6,70,815400,2431,102,30760,minimizeNwaMaxSat2,0,6,70,815400,2431,82,9,50,50,0,0,72,5,100,100,100,100,2231,2231,0,0
Automata/random/Random9520161023160427.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaPmaxSatDimacs.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaPmaxSatDimacs(removeDeadEnds(Random95)),6,70,815400,2431,37,6327,minimizeNwaPmaxSatDimacs,0,6,70,815400,2431,114,7,50,50,0,0,27,79,100,100,100,100,2231,2231,0,0
Automata/random/Random9520161023160427.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/shrinkNwa.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,shrinkNwa(removeUnreachable(Random95)),6,70,815400,2431,null,null,shrinkNwa,0,6,70,815400,2431,10,null,50,50,0,0,null,null,100,100,100,100,2231,2231,0,0
Automata/random/Random9620161023160427.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaMaxSat2.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaMaxSat2(removeUnreachable(Random96)),6,71,812467,2387,78,20739,minimizeNwaMaxSat2,0,6,71,812467,2387,63,7,50,50,0,0,53,5,100,100,100,100,2187,2187,0,0
Automata/random/Random9620161023160427.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaPmaxSatDimacs.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaPmaxSatDimacs(removeDeadEnds(Random96)),6,71,812467,2387,31,5049,minimizeNwaPmaxSatDimacs,0,6,71,812467,2387,97,5,50,50,0,0,22,70,100,100,100,100,2187,2187,0,0
Automata/random/Random9620161023160427.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/shrinkNwa.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,shrinkNwa(removeUnreachable(Random96)),6,71,812467,2387,null,null,shrinkNwa,0,6,71,812467,2387,9,null,50,50,0,0,null,null,100,100,100,100,2187,2187,0,0
Automata/random/Random9720161023160428.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaMaxSat2.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaMaxSat2(removeUnreachable(Random97)),6,78,820267,2504,80,22930,minimizeNwaMaxSat2,0,6,78,820267,2504,64,8,50,50,0,0,53,5,100,100,100,100,2304,2304,0,0
Automata/random/Random9720161023160428.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaPmaxSatDimacs.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaPmaxSatDimacs(removeDeadEnds(Random97)),6,78,820267,2504,27,4463,minimizeNwaPmaxSatDimacs,0,6,78,820267,2504,88,5,50,50,0,0,22,60,100,100,100,100,2304,2304,0,0
Automata/random/Random9720161023160428.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/shrinkNwa.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,shrinkNwa(removeUnreachable(Random97)),6,78,820267,2504,null,null,shrinkNwa,0,6,78,820267,2504,18,null,50,50,0,0,null,null,100,100,100,100,2304,2304,0,0
Automata/random/Random9820161023160429.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaMaxSat2.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaMaxSat2(removeUnreachable(Random98)),6,70,815400,2431,108,36206,minimizeNwaMaxSat2,0,6,70,815400,2431,89,9,50,50,0,0,80,5,100,100,100,100,2231,2231,0,0
Automata/random/Random9820161023160429.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaPmaxSatDimacs.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaPmaxSatDimacs(removeDeadEnds(Random98)),6,70,815400,2431,41,8177,minimizeNwaPmaxSatDimacs,0,6,70,815400,2431,135,6,50,50,0,0,33,95,100,100,100,100,2231,2231,0,0
Automata/random/Random9820161023160429.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/shrinkNwa.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,shrinkNwa(removeUnreachable(Random98)),6,70,815400,2431,null,null,shrinkNwa,0,6,70,815400,2431,29,null,50,50,0,0,null,null,100,100,100,100,2231,2231,0,0
Automata/random/Random9920161023160430.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaMaxSat2.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaMaxSat2(removeUnreachable(Random99)),6,75,818333,2475,113,40932,minimizeNwaMaxSat2,0,6,75,818333,2475,98,12,50,50,0,0,88,5,100,100,100,100,2275,2275,0,0
Automata/random/Random9920161023160430.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/minimizeNwaPmaxSatDimacs.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,minimizeNwaPmaxSatDimacs(removeDeadEnds(Random99)),6,75,818333,2475,46,9697,minimizeNwaPmaxSatDimacs,0,6,75,818333,2475,164,6,50,50,0,0,42,115,100,100,100,100,2275,2275,0,0
Automata/random/Random9920161023160430.ats,/home/christian/uni/repositories/ultimate/trunk/examples/settings/AutomataScript/shrinkNwa.epf,/home/christian/uni/repositories/ultimate/trunk/examples/toolchains/AutomataScriptInterpreter.xml,2,2,2,shrinkNwa(removeUnreachable(Random99)),6,75,818333,2475,null,null,shrinkNwa,0,6,75,818333,2475,10,null,50,50,0,0,null,null,100,100,100,100,2275,2275,0,0


==> data/Random.csv <==
INTERNAL_DENSITY,CALL_DENSITY,RETURN_DENSITY,HIERPRED_DENSITY,ACCEPTANCE,INTERNAL_AFTER_PRE_PROC,CALL_AFTER_PRE_PROC,RETURN_AFTER_PRE_PROC,INTERNAL_OUTPUT,CALL_OUTPUT,RETURN_OUTPUT,SIZE_INITIAL,SIZE_AFTER_PRE_PROC,SIZE_OUTPUT
1,1,1,50,50,0,0,0,0,0,0,100,1,1
3,3,3,50,50,0,0,0,0,0,0,100,1,1
5,5,5,50,50,0,0,0,0,0,0,100,1,1
7,7,7,50,50,0,0,0,0,0,0,100,1,1
9,9,9,50,50,0,0,0,0,0,0,100,1,1
11,11,11,50,50,0,0,0,0,0,0,100,1,1
13,13,13,50,50,0,0,0,0,0,0,100,1,1
15,15,15,50,50,0,0,0,0,0,0,100,1,1
17,17,17,50,50,0,0,0,0,0,0,100,1,1
19,19,19,50,50,0,0,0,0,0,0,100,1,1
21,21,21,50,50,0,0,0,0,0,0,100,1,1
23,23,23,50,50,0,0,0,0,0,0,100,1,1
25,25,25,50,50,0,0,0,0,0,0,100,1,1
27,27,27,50,50,0,0,0,0,0,0,100,2,2
29,29,29,50,50,0,0,0,0,0,0,100,2,2
31,31,31,50,50,1,1,0,1,1,0,100,2,2
33,33,33,50,50,1,1,0,1,1,0,100,2,2
35,35,35,50,50,1,1,0,1,1,0,100,2,2
37,37,37,50,50,1,1,0,1,1,0,100,3,2
39,39,39,50,50,2,2,1,2,2,1,100,4,3
41,41,41,50,50,2,2,1,2,2,1,100,4,3
43,43,43,50,50,2,2,2,2,2,2,100,5,4
45,45,45,50,50,3,3,3,3,3,3,100,7,5
47,47,47,50,50,4,4,5,4,3,5,100,8,6
49,49,49,50,50,5,5,10,5,5,10,100,11,9
51,51,51,50,50,7,6,16,7,6,16,100,13,10
53,53,53,50,50,8,8,23,8,8,23,100,15,12
55,55,55,50,50,10,10,35,10,9,35,100,18,15
57,57,57,50,50,11,11,46,11,10,46,100,20,17
59,59,59,50,50,15,15,82,15,14,82,100,26,22
61,61,61,50,50,17,17,109,17,17,109,100,28,24
63,63,63,50,50,21,20,147,20,20,147,100,33,29
65,65,65,50,50,22,21,174,22,21,173,100,34,30
67,67,67,50,50,26,25,229,26,25,228,100,39,35
69,69,69,50,50,29,29,285,29,28,285,100,42,38
71,71,71,50,50,33,33,353,33,32,353,100,47,43
73,73,73,50,50,35,34,406,35,34,405,100,48,44
75,75,75,50,50,37,37,481,37,37,481,100,50,46
77,77,77,50,50,41,40,560,40,40,560,100,53,50
79,79,79,50,50,44,43,636,44,43,636,100,56,53
81,81,81,50,50,49,48,761,49,48,761,100,61,58
83,83,83,50,50,48,47,776,48,47,776,100,58,55
85,85,85,50,50,51,51,890,51,51,890,100,60,57
87,87,87,50,50,56,55,992,56,55,991,100,64,61
89,89,89,50,50,58,57,1099,57,57,1099,100,65,63
91,91,91,50,50,63,62,1243,63,62,1243,100,69,67
93,93,93,50,50,62,61,1285,62,61,1285,100,67,65
95,95,95,50,50,67,66,1417,67,66,1416,100,70,68
97,97,97,50,50,71,70,1562,71,70,1561,100,73,71
99,99,99,50,50,76,75,1742,76,75,1742,100,77,75
101,101,101,50,50,77,76,1816,77,76,1816,100,76,74
103,103,103,50,50,81,80,1969,81,80,1969,100,79,78
105,105,105,50,50,80,80,2011,80,80,2011,100,76,75
107,107,107,50,50,83,83,2128,83,83,2127,100,78,77
109,109,109,50,50,91,90,2360,91,90,2360,100,83,82
111,111,111,50,50,90,89,2415,90,89,2414,100,81,80
113,113,113,50,50,93,93,2523,93,93,2522,100,84,83
115,115,115,50,50,94,94,2599,94,94,2599,100,83,82
117,117,117,50,50,97,96,2750,97,96,2750,100,83,82
119,119,119,50,50,100,100,2913,100,100,2913,100,84,83
121,121,121,50,50,101,100,2972,101,100,2972,100,83,82
123,123,123,50,50,108,107,3262,108,107,3262,100,88,87
125,125,125,50,50,106,106,3269,106,106,3269,100,85,84
127,127,127,50,50,112,111,3480,112,111,3480,100,88,87
129,129,129,50,50,115,115,3644,115,115,3644,100,89,89
131,131,131,50,50,116,116,3744,116,115,3744,100,88,88
133,133,133,50,50,118,118,3867,118,118,3867,100,89,89
135,135,135,50,50,122,122,4050,122,122,4050,100,91,91
137,137,137,50,50,122,122,4114,122,122,4114,100,89,89
139,139,139,50,50,127,127,4312,127,127,4311,100,92,92
141,141,141,50,50,126,126,4330,126,126,4330,100,89,89
143,143,143,50,50,129,129,4505,129,129,4505,100,90,90
145,145,145,50,50,136,136,4817,136,136,4817,100,94,94
147,147,147,50,50,137,137,4860,137,137,4860,100,93,93
149,149,149,50,50,139,138,4972,139,138,4972,100,93,93
151,151,151,50,50,140,139,5059,140,139,5059,100,92,92
153,153,153,50,50,144,144,5237,144,144,5237,100,94,94
155,155,155,50,50,145,144,5319,145,144,5319,100,93,93
157,157,157,50,50,145,145,5401,145,145,5401,100,93,93
159,159,159,50,50,148,148,5541,148,148,5541,100,93,93
161,161,161,50,50,153,153,5771,153,153,5771,100,95,95
163,163,163,50,50,154,154,5882,154,154,5882,100,94,94
165,165,165,50,50,158,158,6058,158,158,6058,100,96,96
167,167,167,50,50,158,158,6108,158,158,6108,100,95,95
169,169,169,50,50,163,163,6349,163,163,6349,100,96,96
171,171,171,50,50,161,161,6332,161,161,6332,100,94,94
173,173,173,50,50,167,167,6601,167,167,6601,100,97,97
175,175,175,50,50,168,168,6682,168,168,6682,100,96,96
177,177,177,50,50,169,169,6774,169,169,6774,100,96,96
179,179,179,50,50,171,171,6893,171,171,6893,100,96,96
181,181,181,50,50,176,176,7118,176,176,7118,100,97,97
183,183,183,50,50,176,176,7158,176,176,7158,100,96,96
185,185,185,50,50,178,178,7266,178,178,7266,100,96,96
187,187,187,50,50,183,183,7549,183,183,7549,100,98,98
189,189,189,50,50,183,182,7548,183,182,7548,100,97,97
191,191,191,50,50,184,184,7654,184,184,7654,100,97,97
193,193,193,50,50,188,188,7842,188,188,7842,100,98,98
195,195,195,50,50,192,192,8042,192,192,8042,100,98,98
197,197,197,50,50,190,190,8019,190,190,8019,100,97,97
199,199,199,50,50,195,195,8260,195,195,8260,100,98,98

